Far-IR dust properties of highly dust obscured AGNs from the AKARI and WISE all-sky surveys

The combination of the AKARI and WISE infrared all-sky surveys provides an unique opportunity to identify and characterize the most highly dust obscured AGNs in the universe. Dust-obscured AGNs are not easily detectable and potentially underrepresented in extragalactic surveys due to their high optical extinction, but are readily found in the WISE catalog due to their extremely red mid-IR colors. Combining these surveys with photometry from Pan-STARRS and Herschel, we use SED modeling to characterize the extinction and dust properties of these AGNs. From mid-IR WISE colors, we are able to compute bolometric corrections to AGN luminosities. Using AKARI's far-IR wavelength photometry and broadband AGN/galaxy spectral templates, we estimate AGN dust mass and temperature using simple analytic models with 3-4 parameters. Even without spectroscopic data, we can determine a number of AGN dust properties only using SED analysis. These methods, combined with the abundance of archival photometric data publically available, will be valuable for large-scale studies of dusty, IR-luminous AGNs.

==> table_AGNproperties.txt <==
# "Far-IR dust properties of highly dust obscured AGNs from the AKARI and WISE all-sky surveys"
# Authors: Anson Lam , Matthew Malkan , Edward Wright
#
# This table contains photometry, SED, dust, and temperature fitting data described in the paper. Null or missing values are designated by 'nan'
# 
# Description of columns:
#
# WISE_ID: WISE catalog designation
# AKARI_ID: AKARI Bright Source Catalog Designation
# RA: RA (degrees) from the WISE catalog
# DEC: DEC (degrees) from the WISE catalog
# ZSPEC: Spectroscopic redshift (when available) from Bilicki et al. 2013
# ZPHOTO: Photometric redshift from Bilicki et al. 2013
# d_L: Luminosity distance (Mpc)
#
# Pan-STARRS photometric bands (Jy) and uncertainties:
# g, gERR, r, rERR, i, iERR, z, zERR, y, yERR
#
# WISE photometric bands (Jy) and uncertainties:
# W1, W1ERR, W2, W2ERR, W3, W3ERR, W4, W4ERR
#
# 2MASS photometric bands (Jy) and uncertainties:
# J, JERR, H, HERR, K, KERR
#
# AKARI BSC photometric bands (Jy) and uncertainties:
# FLUX65, FERR65, FLUX90, FERR90, FLUX140, FERR140, FLUX160, FERR160
#
# Herschel SPIRE photometric bands (Jy)and uncertainties:
# FLUX250, FLUX250ERR, FLUX350, FLUX350ERR, FLUX500, FLUX500ERR
#
# F_AGN: Flux from AGN template for < 30 microns (Jy)
# F_GAL: Flux from galaxy template for < 30 microns (Jy)
# E(B-V): Optical extinction value derived from the extincted and non-extincted SED fits.
# AGN_FRAC: Fraction of AGN flux for the integrated flux < 30 microns.
# A_BB: Modified blackbody normalization factor (see Eq. 2)
# T_BB: Modified blackbody temperature (K) (see Eq. 2)
# A_PL: Mid-IR power law normalization factor(see Eq. 2)
# alpha: Mid-IR power law index (see Eq. 2)
# lambda_c: Mid-IR power law turnover wavelength (microns) (see Eq. 2)
# A_d: Normalization factor in (see Eq. 5)
# gamma: Power law index in dM_d/dT \propto T^\gamma (see Eq. 2 and Eq. 5)
# T_c: Cold dust temperature cutoff (K) (see Eq. 5)
# log10(Md_warm): Warm dust mass fraction (see Eq. 5)
# L_bol: Bolometric luminosity (erg/s)
#
##########################################################################
# WISE_ID AKARI_ID RA DEC ZSPEC ZPHOTO d_L g gERR r rERR i iERR z zERR y yERR W1 W1ERR W2 W2ERR W3 W3ERR W4 W4ERR J JERR H HERR K KERR FLUX65 FERR65 FLUX90 FERR90 FLUX140 FERR140 FLUX160 FERR160 FLUX250 FLUX250ERR FLUX350 FLUX350ERR FLUX500 FLUX500ERR F_AGN F_GAL E(B-V) AGN_FRAC A_BB T_BB A_PL alpha lambda_c A_d gamma T_c log10(Md_warm) L_bol
J000054.28+183021.3 0000543+183024 0.2262072 18.5059402 nan 0.048 2.22e+02 9.46e-04 1.92e-05 7.78e-04 1.15e-05 8.69e-04 2.80e-05 6.49e-04 2.57e-05 7.89e-04 5.81e-06 1.54e-03 3.55e-05 2.31e-03 4.88e-05 3.48e-02 5.77e-04 2.06e-01 3.99e-03 1.49e-03 8.08e-05 1.36e-03 1.25e-04 1.46e-03 1.03e-04 2.22e-01 nan 5.49e-01 5.43e-02 6.31e-01 nan 2.61e-01 nan nan nan nan nan nan nan 7.40e-11 9.32e-12 0.17 0.89 nan nan nan nan nan nan nan nan nan 6.96e+44
J000309.60+215736.8 0003094+215737 0.7900305 21.9602448 0.022 0.028 1.27e+02 1.40e-03 1.68e-05 2.98e-03 1.04e-04 2.98e-03 4.94e-05 4.29e-03 1.11e-04 4.92e-03 8.60e-05 4.01e-02 8.49e-04 4.68e-02 8.62e-04 2.18e-01 3.01e-03 8.58e-01 1.58e-02 1.09e-02 5.52e-04 1.74e-02 8.49e-04 2.43e-02 7.38e-04 3.21e+00 3.97e-01 3.71e+00 9.87e-02 4.34e+00 4.80e-01 2.11e+00 9.02e-01 nan nan nan nan nan nan 3.08e-10 4.25e-11 0.53 0.88 6.83e-03 28.91 4.37e-03 1.63 74.95 1.65 7.61 20.67 -3.46e+00 1.15e+45
J001345.74+511046.8 0013459+511045 3.440615 51.1796809 nan 0.111 5.32e+02 7.67e-05 1.98e-06 1.55e-04 5.87e-06 2.32e-04 7.69e-06 3.10e-04 3.71e-06 3.53e-04 5.20e-06 1.11e-03 2.77e-05 1.37e-03 3.16e-05 1.54e-02 2.83e-04 9.08e-02 2.09e-03 6.78e-04 4.75e-05 9.47e-04 7.76e-05 1.31e-03 7.85e-05 6.54e-01 nan 5.23e-01 6.39e-02 1.60e+00 1.29e+00 2.27e-01 nan nan nan nan nan nan nan 3.28e-11 3.71e-12 0.55 0.90 nan nan nan nan nan nan nan nan nan 2.34e+45
J001404.17-215459.0 0014043-215501 3.5174036 -21.9164012 nan 0.098 4.65e+02 2.05e-04 3.58e-06 3.39e-04 4.37e-06 5.91e-04 1.20e-05 6.06e-04 4.86e-05 8.35e-04 6.92e-06 3.18e-03 6.73e-05 4.03e-03 8.54e-05 1.75e-02 3.22e-04 4.49e-02 1.78e-03 1.78e-03 1.00e-04 2.31e-03 1.49e-04 2.74e-03 1.31e-04 2.83e-01 nan 4.38e-01 4.31e-02 1.60e+00 2.28e-01 nan nan nan nan nan nan nan nan 1.95e-11 7.51e-12 0.37 0.72 nan nan nan nan nan nan nan nan nan 1.23e+45
J001523.46+283359.7 0015234+283401 3.847776 28.5666049 nan 0.107 5.12e+02 1.28e-04 2.84e-06 2.39e-04 1.19e-05 3.07e-04 9.05e-06 3.45e-04 8.90e-06 4.15e-04 4.59e-06 1.45e-03 3.06e-05 2.26e-03 4.99e-05 1.95e-02 3.59e-04 9.09e-02 2.51e-03 8.85e-04 6.36e-05 1.25e-03 7.25e-05 1.49e-03 9.18e-05 1.20e+00 nan 7.16e-01 5.86e-02 6.47e-01 nan 8.05e-01 nan nan nan nan nan nan nan 3.54e-11 4.69e-12 0.53 0.88 nan nan nan nan nan nan nan nan nan 2.60e+45
J001728.58-031349.6 0017285-031350 4.3690952 -3.2304548 0.021 0.038 1.71e+02 8.41e-05 2.01e-06 1.31e-04 1.09e-05 2.38e-04 4.82e-06 4.58e-04 4.42e-05 5.29e-04 4.53e-05 6.73e-03 1.36e-04 1.75e-02 3.39e-04 5.20e-02 8.14e-04 1.09e-01 2.72e-03 1.91e-03 1.71e-04 3.31e-03 2.90e-04 3.56e-03 2.43e-04 1.33e+00 nan 2.17e+00 7.72e-02 2.62e+00 7.75e-01 3.57e+00 1.17e+00 1.07e+00 2.76e-02 4.97e-01 2.95e-02 2.12e-01 2.73e-02 7.15e-11 1.32e-12 0.87 0.98 9.33e-03 24.51 3.07e-03 1.17 95.49 0.49 7.63 15.73 -3.47e+00 6.55e+44
J001803.82+551115.6 0018036+551114 4.515918 55.187683 nan 0.102 4.86e+02 2.97e-05 7.94e-07 6.00e-05 9.40e-07 9.03e-05 2.00e-06 1.51e-04 2.92e-06 1.55e-04 4.56e-06 1.09e-03 3.83e-05 2.69e-03 7.43e-05 3.29e-02 6.96e-04 9.32e-02 3.52e-03 5.95e-04 6.25e-05 7.34e-04 9.66e-05 1.14e-03 9.47e-05 1.98e+00 1.40e-01 2.03e+00 5.79e-02 3.20e+00 8.74e-01 6.90e-01 nan nan nan nan nan nan nan 4.96e-11 9.90e-13 0.79 0.98 nan nan nan nan nan nan nan nan nan 3.70e+45
J002046.99+114730.3 0020470+114731 5.1958085 11.7917648 nan 0.163 8.08e+02 2.60e-05 1.12e-06 5.54e-05 3.06e-06 8.62e-05 3.41e-06 1.09e-04 4.64e-06 1.75e-04 9.34e-06 9.67e-04 2.85e-05 1.59e-03 4.39e-05 7.58e-03 2.86e-04 2.79e-02 2.00e-03 4.16e-04 5.21e-05 5.46e-04 7.99e-05 7.88e-04 9.36e-05 7.74e-01 nan 9.91e-01 3.46e-02 3.96e-01 nan 1.39e+00 nan nan nan nan nan nan nan 1.20e-11 9.65e-13 0.66 0.93 nan nan nan nan nan nan nan nan nan 5.55e+45
J003549.35+271239.9 0035492+271242 8.9556341 27.2110942 nan 0.199 1.00e+03 nan nan nan nan 3.00e-05 1.46e-06 nan nan nan nan 1.29e-03 2.98e-05 1.52e-03 3.49e-05 1.38e-02 2.92e-04 3.01e-02 1.42e-03 5.79e-04 5.12e-05 1.49e-03 nan 1.49e-03 8.81e-05 5.64e-01 nan 9.77e-01 6.59e-02 5.15e-01 8.50e-01 nan nan nan nan nan nan nan nan 1.48e-11 8.17e-13 0.57 0.95 nan nan nan nan nan nan nan nan nan 9.60e+45
J003600.37-271533.8 0036002-271533 9.0015702 -27.2593998 0.069 0.088 4.15e+02 2.44e-04 5.40e-06 3.70e-04 1.26e-05 7.09e-04 7.18e-06 7.76e-04 3.57e-06 1.10e-03 3.64e-05 3.41e-03 7.23e-05 5.34e-03 1.08e-04 8.01e-02 1.11e-03 5.83e-01 7.51e-03 1.88e-03 8.13e-05 2.60e-03 1.49e-04 3.12e-03 1.12e-04 3.70e+00 4.01e-01 2.92e+00 2.22e-01 1.76e+00 2.00e-01 6.37e-01 9.97e-01 4.78e-01 1.81e-02 1.93e-01 1.61e-02 nan nan 2.15e-10 9.70e-12 0.63 0.96 1.51e-03 35.53 6.95e-05 2.98 50.51 389.15 8.83 34.21 -4.09e+00 7.87e+45
J003652.45-333316.9 0036523-333316 9.2185609 -33.5547145 0.021 0.038 1.73e+02 3.82e-04 nan 1.21e-03 nan 1.15e-03 3.30e-05 3.51e-03 nan 4.29e-03 nan 1.74e-02 3.52e-04 3.30e-02 5.77e-04 3.69e-01 4.75e-03 2.13e+00 3.33e-02 6.44e-03 nan 7.58e-03 nan 6.01e-03 3.66e-04 5.48e+00 3.81e-01 4.92e+00 5.05e-01 3.44e+00 1.80e+00 1.90e+00 nan 6.69e-01 1.31e-02 2.48e-01 1.57e-02 8.67e-02 1.10e-02 7.63e-10 1.85e-11 0.66 0.98 1.24e-03 42.03 2.60e-03 1.96 49.13 72.78 8.26 33.66 -3.80e+00 3.96e+45
J004019.23+243515.4 0040192+243515 10.0801325 24.5876253 nan 0.057 2.62e+02 4.66e-04 1.16e-05 6.18e-04 6.26e-06 9.00e-04 1.24e-05 1.13e-03 2.08e-05 1.31e-03 1.21e-05 7.82e-03 1.66e-04 1.06e-02 2.06e-04 4.34e-02 6.39e-04 1.27e-01 2.81e-03 3.43e-03 1.26e-04 4.50e-03 1.74e-04 5.18e-03 1.81e-04 5.33e-01 nan 6.45e-01 3.08e-02 1.40e+00 2.24e+00 7.73e-01 1.68e+00 nan nan nan nan nan nan 6.61e-11 7.57e-12 0.60 0.90 nan nan nan nan nan nan nan nan nan 9.14e+44
J004252.55+153246.8 0042525+153249 10.718968 15.546334 0.118 0.066 3.06e+02 nan nan 3.52e-05 1.01e-06 nan nan nan nan nan nan 2.52e-03 5.79e-05 3.04e-03 6.44e-05 2.19e-02 4.23e-04 8.90e-02 2.46e-03 1.87e-03 1.16e-04 2.20e-03 1.44e-04 2.42e-03 1.38e-04 2.12e-01 nan 5.53e-01 7.76e-02 2.52e-01 5.35e-01 1.53e-02 nan nan nan nan nan nan nan 2.95e-11 4.96e-13 0.81 0.98 nan nan nan nan nan nan nan nan nan 6.90e+44
J004848.68+161923.4 0048487+161922 12.2028634 16.3231756 nan 0.046 2.11e+02 1.44e-04 7.67e-06 2.46e-04 2.02e-05 2.69e-04 6.94e-06 3.96e-04 3.32e-05 5.11e-04 4.85e-05 2.00e-03 5.33e-05 4.46e-03 9.45e-05 1.31e-02 3.25e-04 6.23e-02 3.33e-03 1.17e-03 9.27e-05 1.68e-03 1.61e-04 1.68e-03 1.28e-04 1.11e+00 nan 9.34e-01 3.32e-02 1.11e+00 7.97e-01 3.24e-01 nan nan nan nan nan nan nan 2.29e-11 2.76e-12 0.59 0.89 nan nan nan nan nan nan nan nan nan 4.13e+44
J010050.09-024218.7 0100500-024218 15.2087304 -2.7052212 nan 0.079 3.69e+02 7.96e-05 3.59e-06 1.64e-04 5.73e-06 2.26e-04 2.91e-06 3.03e-04 4.46e-06 3.92e-04 8.30e-06 2.72e-03 6.00e-05 7.26e-03 1.40e-04 2.84e-02 4.96e-04 1.07e-01 2.87e-03 8.70e-04 7.45e-05 1.26e-03 1.20e-04 1.28e-03 9.46e-05 1.18e+00 nan 1.04e+00 5.48e-02 4.91e-01 6.19e-01 1.01e+00 nan nan nan nan nan nan nan 5.22e-11 2.09e-12 0.74 0.96 nan nan nan nan nan nan nan nan nan 1.82e+45
J011114.75+720958.2 0111147+720958 17.8114807 72.1661695 nan 0.134 6.49e+02 2.96e-05 1.77e-06 5.77e-05 1.49e-06 1.23e-04 8.99e-06 1.53e-04 9.32e-06 1.89e-04 6.97e-06 1.09e-03 3.42e-05 1.41e-03 3.37e-05 1.19e-02 2.62e-04 4.24e-02 1.64e-03 4.15e-04 5.39e-05 5.35e-04 8.28e-05 8.40e-04 9.13e-05 1.00e+00 nan 1.04e+00 5.91e-02 2.75e+00 6.20e-01 1.14e+00 nan nan nan nan nan nan nan 1.97e-11 1.11e-12 0.70 0.95 nan nan nan nan nan nan nan nan nan 4.61e+45
J011118.09-040355.3 0111180-040353 17.8254013 -4.0653642 nan 0.149 7.31e+02 nan nan nan nan nan nan nan nan 2.23e-04 nan 1.86e-03 4.11e-05 3.26e-03 6.60e-05 2.59e-02 4.54e-04 1.61e-01 3.26e-03 5.38e-04 5.01e-05 8.24e-04 9.64e-05 1.48e-03 9.55e-05 1.04e+00 nan 1.01e+00 8.23e-02 2.52e-01 nan nan nan nan nan nan nan nan nan 5.98e-11 5.55e-12 0.57 0.92 nan nan nan nan nan nan nan nan nan 8.26e+45
J011537.45-624029.8 0115378-624030 18.9060678 -62.6749487 nan 0.107 5.13e+02 nan nan nan nan nan nan nan nan nan nan 1.84e-03 3.90e-05 2.24e-03 4.54e-05 1.46e-02 2.82e-04 4.23e-02 1.44e-03 1.01e-03 7.94e-05 1.49e-03 1.22e-04 1.62e-03 1.14e-04 8.42e-01 nan 4.88e-01 3.74e-02 4.60e-01 5.80e-01 nan nan nan nan nan nan nan nan 1.81e-11 8.08e-12 0.32 0.69 nan nan nan nan nan nan nan nan nan 1.56e+45
J011607.21+330521.6 0116072+330520 19.0300485 33.0893489 0.016 0.027 1.21e+02 1.03e-03 2.38e-05 1.32e-03 1.34e-05 1.13e-03 3.43e-05 1.48e-03 4.90e-05 2.11e-03 2.33e-05 1.11e-02 2.26e-04 2.06e-02 3.60e-04 1.65e-01 2.13e-03 7.72e-01 1.21e-02 4.86e-03 2.86e-04 5.95e-03 5.53e-04 6.09e-03 3.48e-04 1.39e+00 nan 1.40e+00 1.97e-01 1.71e+00 nan 2.23e+00 nan nan nan nan nan nan nan 2.98e-10 2.17e-11 0.59 0.93 nan nan nan nan nan nan nan nan nan 7.35e+44
J012002.63+142142.4 0120026+142140 20.0109749 14.3617917 0.031 0.030 1.35e+02 nan nan nan nan 2.47e-04 nan nan nan nan nan 1.41e-02 2.86e-04 2.26e-02 4.15e-04 2.17e-01 2.99e-03 1.06e+00 1.94e-02 4.55e-03 2.26e-04 1.13e-02 nan 1.28e-02 nan 1.07e+01 8.86e-01 1.04e+01 4.63e-01 8.06e+00 8.68e-01 4.89e+00 1.40e+00 2.17e+00 2.22e-02 7.63e-01 1.97e-02 2.01e-01 1.34e-02 3.99e-10 4.99e-11 0.17 0.89 6.21e-03 35.44 7.12e-04 2.34 55.27 138.92 8.46 26.92 -3.90e+00 2.10e+45
J012458.60+653836.1 0124585+653838 21.2441694 65.6433772 nan 0.011 4.85e+01 2.09e-04 5.21e-06 2.57e-04 4.21e-05 1.65e-04 3.19e-06 1.89e-04 3.84e-06 2.81e-04 3.00e-05 2.64e-03 6.08e-05 8.08e-03 1.49e-04 5.56e-02 7.17e-04 8.00e-01 1.40e-02 5.86e-04 7.02e-05 1.08e-03 nan 1.49e-03 nan 1.08e+00 nan 5.69e-01 4.85e-02 nan nan nan nan nan nan nan nan nan nan 1.69e-10 2.19e-12 0.26 0.99 nan nan nan nan nan nan nan nan nan 7.80e+43
J012630.40+182207.7 0126305+182208 21.6266705 18.3688268 nan 0.043 1.98e+02 6.25e-04 2.30e-05 9.57e-04 1.76e-05 1.16e-03 2.78e-05 1.38e-03 1.30e-04 1.63e-03 6.30e-05 6.51e-03 1.32e-04 8.36e-03 1.62e-04 4.86e-02 6.71e-04 1.57e-01 3.33e-03 3.92e-03 2.38e-04 4.42e-03 3.17e-04 4.53e-03 2.42e-04 1.27e+00 nan 9.04e-01 6.13e-02 1.04e+00 1.64e-01 nan nan nan nan nan nan nan nan 7.78e-11 1.11e-11 0.56 0.88 nan nan nan nan nan nan nan nan nan 6.60e+44
J014357.78+022059.4 0143576+022058 25.990757 2.349857 0.017 0.020 9.13e+01 nan nan nan nan nan nan nan nan 4.94e-04 nan 3.03e-02 6.41e-04 4.77e-02 8.78e-04 2.53e-01 3.50e-03 6.98e-01 1.16e-02 1.17e-02 8.33e-04 1.59e-02 1.24e-03 1.75e-02 8.21e-04 1.51e+00 nan 1.06e+00 8.96e-02 2.08e+00 2.83e-01 6.17e-01 nan 3.47e-01 1.20e-02 1.66e-01 1.02e-02 6.82e-02 7.30e-03 3.81e-10 4.94e-11 0.58 0.89 2.57e-03 26.67 3.61e-03 1.72 80.32 0.13 7.16 21.36 -3.22e+00 4.82e+44
J014930.97-274159.1 0149311-274200 27.3790454 -27.6997708 nan 0.034 1.52e+02 6.09e-04 3.76e-05 7.16e-04 3.10e-05 5.69e-04 9.43e-06 8.44e-04 4.04e-05 6.04e-04 2.50e-05 2.55e-03 5.86e-05 2.96e-03 6.27e-05 2.80e-02 4.39e-04 1.28e-01 3.53e-03 1.45e-03 1.24e-04 1.55e-03 1.51e-04 1.59e-03 1.38e-04 4.27e-01 nan 7.53e-01 5.40e-02 2.01e+00 4.26e-01 2.91e-01 nan nan nan nan nan nan nan 4.10e-11 8.71e-12 0.46 0.82 nan nan nan nan nan nan nan nan nan 2.51e+44
J015138.27-211436.2 0151383-211435 27.9094736 -21.2434045 0.049 0.046 2.12e+02 1.83e-04 6.07e-06 2.86e-04 2.29e-05 5.65e-04 1.98e-05 7.03e-04 4.01e-05 7.07e-04 4.17e-05 5.94e-03 1.26e-04 7.97e-03 1.47e-04 4.19e-02 6.56e-04 9.76e-02 2.25e-03 2.26e-03 1.91e-04 3.27e-03 3.40e-04 3.98e-03 2.20e-04 3.60e-01 nan 6.08e-01 5.34e-02 8.99e-01 8.24e-01 nan nan nan nan nan nan nan nan 4.61e-11 6.48e-12 0.54 0.88 nan nan nan nan nan nan nan nan nan 4.67e+44
J015151.42-183046.6 0151513-183047 27.9642703 -18.5129533 nan 0.177 8.84e+02 5.01e-05 1.38e-06 7.02e-05 1.16e-05 1.75e-04 1.42e-05 1.85e-04 1.33e-05 3.15e-04 1.45e-05 1.35e-03 2.98e-05 1.77e-03 3.90e-05 1.38e-02 2.79e-04 5.18e-02 1.57e-03 6.95e-04 6.27e-05 9.08e-04 7.69e-05 1.75e-03 8.70e-05 1.73e+00 nan 1.48e+00 7.97e-02 2.05e+00 4.85e-01 2.21e+00 nan nan nan nan nan nan nan 2.39e-11 2.29e-12 0.63 0.91 nan nan nan nan nan nan nan nan nan 1.02e+46
J015435.28+643757.5 0154356+643756 28.6470159 64.6326497 nan 0.016 7.13e+01 8.95e-05 2.47e-07 3.59e-04 4.96e-06 5.17e-04 7.14e-06 8.20e-04 2.49e-05 1.20e-03 3.54e-05 2.53e-02 5.36e-04 8.75e-02 1.61e-03 1.79e-01 2.47e-03 8.11e-01 1.27e-02 3.69e-03 1.73e-04 5.89e-03 2.98e-04 8.35e-03 3.00e-04 2.45e+00 3.11e-01 2.75e+00 1.02e-01 1.26e+00 nan nan nan 5.55e-01 1.94e-02 1.95e-01 2.08e-02 nan nan 3.25e-10 8.86e-13 1.12 1.00 1.54e-03 35.21 1.03e-02 1.32 64.81 0.52 7.37 23.88 -3.33e+00 3.15e+44
J015610.81-503157.6 0156108-503156 29.0450663 -50.5326746 nan 0.090 4.24e+02 nan nan nan nan nan nan nan nan nan nan 4.54e-03 9.63e-05 6.62e-03 1.22e-04 2.18e-02 3.81e-04 5.41e-02 1.70e-03 1.88e-03 1.30e-04 2.77e-03 1.61e-04 3.79e-03 1.82e-04 7.94e-01 nan 7.92e-01 5.82e-02 2.49e+00 4.58e-01 6.22e-01 nan nan nan nan nan nan nan 3.38e-11 7.93e-12 0.46 0.81 nan nan nan nan nan nan nan nan nan 2.18e+45
J015950.25+002340.8 0159503+002340 29.9593841 0.3946771 nan 0.086 4.07e+02 1.50e-03 2.08e-05 1.58e-03 1.31e-05 1.80e-03 1.16e-05 1.85e-03 3.23e-05 1.98e-03 4.19e-05 1.50e-02 3.17e-04 2.08e-02 3.64e-04 9.03e-02 1.33e-03 4.64e-01 7.69e-03 3.77e-03 1.49e-04 5.96e-03 1.98e-04 1.04e-02 2.50e-04 2.01e+00 2.98e-02 1.82e+00 1.68e-01 2.94e+00 1.76e-01 1.59e-01 nan 4.99e-01 1.20e-02 1.98e-01 1.40e-02 6.60e-02 1.10e-02 1.69e-10 1.89e-11 0.19 0.90 2.26e-03 30.17 1.13e-03 1.94 68.50 1.71 7.74 24.79 -3.53e+00 6.48e+45
J020805.43-291432.8 0208053-291433 32.0226371 -29.242469 nan 0.065 3.04e+02 1.61e-04 1.36e-05 4.43e-04 3.63e-05 5.38e-04 2.58e-05 4.71e-04 3.64e-05 7.08e-04 1.63e-05 6.14e-03 1.24e-04 1.33e-02 2.45e-04 5.57e-02 8.21e-04 1.76e-01 3.73e-03 1.87e-03 1.63e-04 2.57e-03 2.67e-04 3.41e-03 2.07e-04 6.60e-01 nan 8.16e-01 5.81e-02 1.65e+00 1.07e-01 7.87e-01 nan nan nan nan nan nan nan 9.17e-11 4.32e-12 0.72 0.96 nan nan nan nan nan nan nan nan nan 1.56e+45
J021041.08+720228.1 0210407+720229 32.671191 72.0411454 nan 0.078 3.66e+02 1.84e-05 5.75e-07 6.40e-05 3.30e-06 1.61e-04 1.04e-06 2.78e-04 4.10e-06 4.41e-04 7.72e-06 1.07e-02 2.26e-04 1.66e-02 3.06e-04 6.18e-02 9.11e-04 1.84e-01 3.22e-03 1.32e-03 9.72e-05 3.10e-03 1.63e-04 5.40e-03 1.74e-04 7.61e-01 nan 1.27e+00 8.92e-02 2.84e+00 3.37e-01 1.95e+00 nan nan nan nan nan nan nan 9.59e-11 2.87e-23 1.28 1.00 nan nan nan nan nan nan nan nan nan 2.88e+45
J021837.82+664142.8 0218375+664143 34.6576186 66.6952416 nan 0.022 9.71e+01 4.19e-05 2.66e-06 2.07e-04 8.79e-06 3.58e-04 1.62e-05 6.94e-04 2.69e-05 1.05e-03 2.62e-05 1.22e-02 2.47e-04 2.44e-02 4.49e-04 2.05e-01 2.83e-03 7.38e-01 1.22e-02 3.81e-03 2.46e-04 6.46e-03 3.57e-04 7.49e-03 3.52e-04 1.46e+00 nan 1.46e+00 1.25e-01 3.41e+00 8.37e-01 nan nan nan nan nan nan nan nan 2.22e-10 1.24e-12 1.01 0.99 nan nan nan nan nan nan nan nan nan 3.98e+44
J022243.58-084308.2 0222437-084307 35.6816029 -8.7189551 0.045 0.042 1.94e+02 3.98e-04 1.84e-05 8.90e-04 3.20e-05 8.57e-04 2.05e-05 9.41e-04 2.77e-05 1.36e-03 8.64e-05 7.12e-03 1.44e-04 9.33e-03 1.72e-04 5.02e-02 7.39e-04 1.49e-01 3.85e-03 3.57e-03 2.99e-04 4.61e-03 4.33e-04 5.49e-03 3.29e-04 2.90e-01 nan 5.36e-01 3.30e-02 1.39e+00 1.28e+00 2.90e+00 8.51e-01 nan nan nan nan nan nan 5.62e-11 1.28e-11 0.45 0.81 nan nan nan nan nan nan nan nan nan 4.68e+44
J022301.82-294610.8 0223016-294610 35.7576018 -29.7696868 0.114 0.097 4.59e+02 8.46e-05 3.12e-06 1.96e-04 8.66e-06 2.09e-04 1.19e-05 3.53e-04 1.33e-05 3.75e-04 2.21e-05 2.47e-03 5.24e-05 3.44e-03 6.66e-05 2.01e-02 3.33e-04 8.52e-02 2.20e-03 1.20e-03 1.23e-04 1.31e-03 1.89e-04 3.62e-03 nan 1.94e-01 nan 6.23e-01 6.66e-02 nan nan 2.31e-01 nan nan nan nan nan nan nan 3.82e-11 2.50e-12 0.68 0.94 nan nan nan nan nan nan nan nan nan 1.99e+45
J023522.23-651540.8 0235218-651539 38.8426625 -65.2613526 0.019 0.044 2.00e+02 nan nan nan nan nan nan nan nan nan nan 1.59e-03 1.09e-04 1.88e-03 1.49e-04 7.05e-03 6.16e-04 2.56e-02 3.37e-03 nan nan nan nan nan nan 1.47e+00 4.13e-01 9.64e-01 4.08e-02 1.89e+00 2.54e-01 1.77e+00 1.64e+00 nan nan nan nan nan nan 1.23e-11 7.59e-12 0.26 0.62 nan nan nan nan nan nan nan nan nan 2.86e+44
J023831.25+322516.1 0238311+322516 39.6302332 32.4211491 nan 0.100 4.73e+02 1.07e-04 2.87e-06 1.48e-04 4.09e-06 2.57e-04 1.09e-05 3.42e-04 2.05e-05 4.07e-04 6.75e-06 1.90e-03 3.86e-05 2.37e-03 4.80e-05 2.42e-02 4.24e-04 1.26e-01 3.49e-03 1.15e-03 5.09e-05 1.82e-03 8.88e-05 2.30e-03 9.10e-05 1.65e+00 1.22e-01 2.03e+00 9.91e-02 2.60e+00 2.21e-01 8.81e-01 nan nan nan nan nan nan nan 4.38e-11 4.92e-12 0.55 0.90 nan nan nan nan nan nan nan nan nan 4.63e+45
J023845.14-304823.3 0238453-304822 39.6881152 -30.8064952 0.062 0.049 2.24e+02 2.11e-03 2.53e-05 2.48e-03 1.03e-04 3.30e-03 5.16e-05 3.45e-03 1.18e-04 3.84e-03 7.43e-05 2.26e-02 4.78e-04 3.12e-02 5.74e-04 8.80e-02 1.30e-03 2.09e-01 4.23e-03 6.17e-03 2.96e-04 8.35e-03 4.54e-04 1.23e-02 3.96e-04 4.43e-01 nan 8.41e-01 3.70e-02 2.36e-01 nan nan nan nan nan nan nan nan nan 1.33e-10 1.22e-11 0.11 0.92 nan nan nan nan nan nan nan nan nan 1.13e+45
J023952.62+260451.8 0239527+260452 39.9692635 26.0810599 nan 0.067 3.12e+02 1.43e-04 1.15e-05 2.07e-04 1.37e-05 2.23e-04 1.50e-05 3.77e-04 3.75e-05 4.26e-04 3.38e-05 2.49e-03 5.50e-05 3.64e-03 7.37e-05 4.26e-02 6.68e-04 1.88e-01 3.64e-03 1.37e-03 8.84e-05 1.67e-03 1.31e-04 1.73e-03 1.20e-04 1.30e+00 nan 1.31e+00 1.13e-01 1.22e+00 nan 4.82e-01 nan nan nan nan nan nan nan 8.27e-11 3.42e-12 0.74 0.96 nan nan nan nan nan nan nan nan nan 1.66e+45
J024346.06+040637.5 0243461+040639 40.9419455 4.1104193 nan 0.085 4.01e+02 6.17e-05 9.65e-07 7.58e-05 nan 2.21e-04 1.14e-05 2.45e-04 1.06e-05 2.96e-04 2.43e-05 2.40e-03 5.32e-05 3.00e-03 6.35e-05 3.36e-02 5.27e-04 1.49e-01 3.70e-03 5.99e-04 7.22e-05 2.21e-03 nan 2.66e-03 nan 1.52e+00 nan 1.36e+00 4.65e-02 3.02e+00 1.70e+00 1.44e+00 nan nan nan nan nan nan nan 6.24e-11 1.70e-12 0.77 0.97 nan nan nan nan nan nan nan nan nan 2.73e+45
J024417.43-003041.1 0244173-003040 41.0726418 -0.5114332 nan 0.152 7.46e+02 1.23e-04 7.96e-07 2.02e-04 6.34e-06 3.05e-04 3.09e-06 3.38e-04 1.28e-05 4.18e-04 2.43e-05 1.21e-03 3.23e-05 1.45e-03 3.86e-05 9.86e-03 2.72e-04 3.55e-02 1.83e-03 7.89e-04 6.18e-05 1.07e-03 8.45e-05 1.24e-03 9.17e-05 3.63e-01 nan 6.51e-01 1.92e-01 7.74e-01 nan 8.64e-01 nan nan nan nan nan nan nan 1.35e-11 4.97e-12 0.37 0.73 nan nan nan nan nan nan nan nan nan 3.76e+45
J025343.47+622923.0 0253432+622923 43.4311599 62.4897312 nan 0.083 3.91e+02 3.70e-05 9.55e-07 1.77e-04 3.59e-06 4.86e-04 6.27e-06 1.01e-03 7.44e-06 1.93e-03 2.84e-05 1.87e-01 4.31e-03 2.72e-01 5.27e-03 7.27e-01 1.00e-02 4.17e+00 4.23e-02 6.81e-03 2.32e-04 2.44e-02 7.64e-04 6.80e-02 1.69e-03 1.23e+01 8.65e-01 1.70e+01 6.94e-01 2.56e+01 4.13e+00 1.84e+01 6.45e-01 nan nan nan nan nan nan 1.91e-09 3.85e-13 1.61 1.00 5.03e-02 26.94 2.86e-02 1.51 82.00 4.15 7.49 17.74 -3.39e+00 5.48e+46
J025740.83-163046.1 0257408-163044 44.420131 -16.5128207 0.068 0.068 3.18e+02 nan nan nan nan nan nan nan nan 2.18e-04 nan 1.55e-02 3.15e-04 2.20e-02 4.05e-04 7.56e-02 1.04e-03 2.18e-01 5.22e-03 3.44e-03 1.62e-04 4.89e-03 2.34e-04 7.95e-03 2.71e-04 5.48e-01 nan 7.60e-01 4.98e-02 9.61e-01 nan 1.61e-01 nan nan nan nan nan nan nan 1.22e-10 1.17e-11 0.64 0.91 nan nan nan nan nan nan nan nan nan 2.16e+45
J025831.50+614538.8 0258315+614542 44.6312597 61.7608043 nan 0.088 4.14e+02 1.77e-05 nan 1.11e-04 nan 3.03e-04 nan 6.02e-04 nan 1.46e-04 7.82e-06 5.95e-03 2.14e-04 8.23e-03 2.95e-04 2.64e-02 7.79e-04 1.99e-01 5.49e-03 1.26e-03 7.22e-05 2.50e-03 1.45e-04 3.45e-03 1.53e-04 1.37e+00 nan 2.17e+00 1.23e-01 3.09e+00 1.30e+00 2.70e+00 9.52e-01 1.88e+00 1.18e-01 1.56e+00 1.85e-01 9.38e-01 1.48e-01 6.78e-11 7.84e-13 0.87 0.99 2.15e-02 21.65 3.99e-04 1.96 95.49 1.32 7.87 13.25 -3.59e+00 4.39e+45
J030732.97-471526.1 0307329-471528 46.8873982 -47.2572723 nan 0.144 7.02e+02 nan nan nan nan nan nan nan nan nan nan 2.10e-03 4.63e-05 3.03e-03 5.87e-05 2.37e-02 3.92e-04 9.24e-02 2.30e-03 9.72e-04 6.89e-05 1.53e-03 8.99e-05 2.10e-03 1.12e-04 5.18e-01 nan 6.65e-01 3.13e-02 2.04e+00 3.04e-01 1.04e+00 nan nan nan nan nan nan nan 3.83e-11 8.93e-12 0.45 0.81 nan nan nan nan nan nan nan nan nan 5.13e+45
J030810.83-225736.8 0308107-225735 47.0451414 -22.960234 0.036 0.035 1.61e+02 4.85e-04 1.12e-05 8.86e-04 2.37e-05 1.07e-03 2.56e-05 1.47e-03 1.07e-04 1.56e-03 3.31e-05 9.36e-03 1.98e-04 1.47e-02 2.83e-04 1.11e-01 1.54e-03 5.37e-01 9.40e-03 3.32e-03 2.72e-04 4.71e-03 4.29e-04 5.31e-03 2.93e-04 1.12e+00 nan 1.39e+00 9.16e-02 3.72e+00 7.02e-01 1.68e+00 nan nan nan nan nan nan nan 1.99e-10 1.58e-11 0.59 0.93 nan nan nan nan nan nan nan nan nan 1.03e+45
J030820.97-533517.8 0308207-533518 47.0874128 -53.5882828 nan 0.080 3.74e+02 nan nan nan nan nan nan nan nan nan nan 1.84e-03 4.40e-05 2.16e-03 4.57e-05 2.45e-02 4.06e-04 1.22e-01 2.93e-03 8.85e-04 8.15e-05 1.07e-03 1.13e-04 1.48e-03 1.17e-04 3.13e+00 2.07e-01 2.85e+00 5.86e-02 2.41e+00 2.73e-01 3.36e+00 6.78e-01 nan nan nan nan nan nan 5.00e-11 4.90e-12 0.62 0.91 nan nan nan nan nan nan nan nan nan 3.26e+45
J030944.11+232312.3 0309442+232313 47.4338045 23.3867563 nan 0.050 2.28e+02 nan nan nan nan 1.62e-05 1.36e-06 3.97e-05 3.91e-06 nan nan 6.48e-04 nan 1.31e-03 nan 4.73e-03 nan 1.25e-02 2.21e-03 nan nan nan nan nan nan 4.88e-01 nan 5.24e-01 4.76e-02 6.74e-01 3.93e-02 nan nan nan nan nan nan nan nan 9.16e-12 1.76e-13 0.79 0.98 nan nan nan nan nan nan nan nan nan 2.11e+44
J031033.32-023205.6 0310334-023204 47.6388492 -2.5348993 nan 0.148 7.26e+02 1.17e-04 4.83e-06 1.74e-04 4.33e-06 3.15e-04 4.35e-06 3.17e-04 1.22e-05 3.05e-04 9.26e-06 9.66e-04 2.14e-05 1.17e-03 2.92e-05 5.66e-03 2.19e-04 2.58e-02 1.57e-03 6.35e-04 5.91e-05 9.16e-04 8.86e-05 1.13e-03 1.01e-04 nan nan 4.69e-01 5.71e-02 nan nan nan nan nan nan nan nan nan nan 8.75e-12 4.33e-12 0.31 0.67 nan nan nan nan nan nan nan nan nan 2.66e+45
J031209.57-232351.7 0312094-232352 48.0398897 -23.3977076 nan 0.048 2.19e+02 3.84e-04 1.84e-05 5.94e-04 2.96e-05 7.36e-04 1.49e-05 1.03e-03 7.20e-05 1.18e-03 4.78e-05 7.91e-03 1.75e-04 9.34e-03 1.81e-04 3.68e-02 3.05e-04 8.60e-02 2.22e-03 3.35e-03 2.56e-04 4.96e-03 4.43e-04 4.47e-03 3.21e-04 5.94e-01 nan 7.13e-01 3.68e-02 2.64e+00 4.63e-01 nan nan nan nan nan nan nan nan 5.11e-11 6.21e-12 0.60 0.89 nan nan nan nan nan nan nan nan nan 5.51e+44
J031402.73+244432.8 0314026+244434 48.511388 24.742445 0.054 0.107 5.12e+02 nan nan nan nan nan nan 1.03e-04 nan 8.86e-05 7.50e-06 4.19e-02 8.88e-04 6.13e-02 1.07e-03 1.22e-01 1.68e-03 2.84e-01 5.23e-03 4.73e-03 1.22e-04 9.98e-03 2.39e-04 1.80e-02 3.15e-04 2.15e+00 nan 1.29e+00 1.72e-02 8.95e-01 nan nan nan nan nan nan nan nan nan 2.88e-10 9.03e-18 1.66 1.00 nan nan nan nan nan nan nan nan nan 1.05e+46
J031702.16+011518.0 0317021+011520 49.2590295 1.2550112 0.024 0.031 1.42e+02 2.07e-04 2.87e-05 4.50e-04 1.66e-05 6.68e-04 2.95e-05 9.69e-04 5.53e-05 1.37e-03 2.91e-05 2.72e-02 5.76e-04 3.41e-02 6.28e-04 9.59e-02 1.50e-03 2.14e-01 5.13e-03 6.82e-03 4.71e-04 1.28e-02 6.12e-04 1.28e-02 5.90e-04 2.13e+00 2.18e-01 4.07e+00 3.07e-01 3.91e+00 3.30e-01 5.89e+00 3.50e-01 1.61e+00 2.31e-02 6.14e-01 1.66e-02 1.70e-01 1.67e-02 1.58e-10 1.58e-12 0.84 0.99 1.60e-02 24.96 2.54e-03 1.56 87.88 1.83 7.76 18.46 -3.53e+00 9.75e+44
J031948.16+413042.2 0319480+413041 49.9506711 41.5117309 0.018 0.014 6.25e+01 1.14e-03 5.25e-06 2.13e-03 5.88e-06 nan nan nan nan 2.41e-03 1.33e-05 7.28e-02 1.54e-03 1.02e-01 1.78e-03 7.52e-01 9.70e-03 2.87e+00 3.97e-02 1.24e-02 8.48e-04 1.66e-02 1.21e-03 2.02e-02 1.13e-03 7.01e+00 6.03e-01 6.93e+00 2.45e-01 5.87e+00 5.61e-01 7.76e+00 5.93e-01 2.87e+00 5.59e-02 2.67e+00 5.81e-02 2.94e+00 7.97e-02 9.92e-10 2.01e-11 0.25 0.98 1.29e-02 28.97 1.20e-02 1.62 74.95 0.54 7.23 13.61 -3.26e+00 7.23e+44
J032411.96-575012.2 0324123-575012 51.0498478 -57.8367233 nan 0.061 2.81e+02 nan nan nan nan nan nan nan nan nan nan 6.51e-03 1.32e-04 1.27e-02 2.34e-04 4.24e-02 6.25e-04 1.18e-01 2.50e-03 1.55e-03 1.42e-04 2.76e-03 2.60e-04 3.69e-03 2.07e-04 8.89e-01 nan 7.31e-01 6.46e-02 1.20e+00 1.91e-01 5.41e-01 nan nan nan nan nan nan nan 6.92e-11 6.61e-12 0.63 0.91 nan nan nan nan nan nan nan nan nan 1.10e+45
J032448.68-030232.1 0324488-030231 51.2028659 -3.0422543 0.009 0.014 6.31e+01 4.33e-02 nan 5.85e-02 nan 6.30e-02 nan 6.29e-02 nan 6.28e-02 nan 4.88e-02 9.44e-04 6.31e-02 1.16e-03 3.06e-01 3.67e-03 9.11e-01 1.51e-02 2.76e-02 nan 3.71e-02 nan 2.96e-02 1.47e-03 1.62e+00 nan 2.09e+00 5.54e-02 5.46e+00 1.93e-01 4.46e-01 nan 9.89e-01 2.29e-02 4.59e-01 2.18e-02 1.90e-01 1.05e-02 3.83e-10 3.49e-10 0.05 0.52 2.50e-02 22.00 4.75e-03 1.70 97.49 0.54 7.37 19.47 -3.33e+00 4.20e+44
J033124.03+011823.5 0331239+011824 52.8501624 1.3065507 0.031 0.117 5.63e+02 9.61e-05 4.69e-06 1.72e-04 2.06e-06 2.70e-04 6.46e-06 3.45e-04 7.32e-06 4.77e-04 1.19e-05 2.25e-03 4.76e-05 3.33e-03 7.05e-05 2.87e-02 5.02e-04 1.56e-01 4.17e-03 1.12e-03 8.32e-05 1.67e-03 1.06e-04 2.33e-03 1.29e-04 2.28e+00 3.55e-01 2.35e+00 8.23e-02 2.39e+00 2.14e+00 1.82e-01 nan nan nan nan nan nan nan 5.55e-11 4.62e-12 0.58 0.92 nan nan nan nan nan nan nan nan nan 7.76e+45
J033700.72+430059.0 0337006+430100 54.2530062 43.016407 nan 0.206 1.05e+03 nan nan nan nan 5.65e-05 2.03e-06 7.85e-05 4.12e-06 1.12e-04 7.52e-06 9.61e-03 2.04e-04 1.83e-02 3.37e-04 6.26e-02 9.22e-04 1.83e-01 4.05e-03 5.66e-04 6.00e-05 1.40e-03 9.43e-05 3.57e-03 1.28e-04 nan nan 4.42e-01 1.52e-02 nan nan nan nan nan nan nan nan nan nan 1.13e-10 1.50e-24 1.43 1.00 nan nan nan nan nan nan nan nan nan 2.74e+46
J033844.83+491019.8 0338446+491019 54.6868145 49.1721768 nan 0.090 4.25e+02 2.14e-05 1.26e-06 nan nan nan nan nan nan nan nan 1.46e-03 3.64e-05 2.67e-03 5.66e-05 1.71e-02 3.31e-04 4.25e-02 1.96e-03 6.60e-04 6.69e-05 8.97e-04 1.01e-04 1.01e-03 1.05e-04 7.85e-01 nan 5.47e-01 5.56e-02 1.89e-01 nan nan nan nan nan nan nan nan nan 2.41e-11 1.32e-12 0.70 0.95 nan nan nan nan nan nan nan nan nan 1.06e+45
J035046.17+262057.6 0350462+262100 57.6923868 26.3493494 nan 0.130 6.28e+02 nan nan nan nan nan nan nan nan 9.34e-05 1.05e-05 2.20e-03 4.85e-05 2.66e-03 5.63e-05 1.04e-02 3.08e-04 3.39e-02 1.66e-03 1.00e-03 7.57e-05 1.33e-03 1.00e-04 2.09e-03 1.12e-04 4.78e-01 nan 7.61e-01 5.36e-02 1.10e+00 nan 3.47e+00 nan nan nan nan nan nan nan 1.71e-11 1.87e-12 0.61 0.90 nan nan nan nan nan nan nan nan nan 2.95e+45
J035209.78+172620.9 0352097+172619 58.0407529 17.4391641 nan 0.075 3.49e+02 nan nan 6.13e-05 2.37e-06 nan nan nan nan 1.55e-04 3.35e-05 3.03e-03 6.41e-05 5.98e-03 1.10e-04 2.09e-02 3.85e-04 3.93e-02 1.70e-03 9.92e-04 8.13e-05 1.28e-03 1.16e-04 1.59e-03 1.07e-04 3.99e-01 nan 4.59e-01 2.51e-02 1.55e+00 2.39e+00 9.46e-01 nan nan nan nan nan nan nan 2.57e-11 1.12e-12 0.65 0.96 nan nan nan nan nan nan nan nan nan 6.89e+44
J035355.14+420349.0 0353552+420348 58.4797824 42.0636255 nan 0.042 1.92e+02 3.55e-05 6.38e-06 1.14e-04 8.49e-06 1.78e-04 8.36e-06 1.73e-04 3.18e-06 3.17e-04 7.88e-06 2.95e-03 6.26e-05 5.68e-03 1.10e-04 2.57e-02 4.49e-04 4.38e-02 1.65e-03 1.03e-03 9.84e-05 1.33e-03 1.57e-04 1.29e-03 1.15e-04 1.74e+00 nan 8.89e-01 5.80e-02 2.19e+00 nan 1.41e+00 nan nan nan nan nan nan nan 2.77e-11 1.90e-12 0.63 0.94 nan nan nan nan nan nan nan nan nan 2.78e+44
J035629.44-125515.9 0356295-125516 59.1226848 -12.9210884 nan 0.114 5.47e+02 1.08e-04 6.56e-06 1.88e-04 9.16e-06 2.70e-04 3.98e-06 3.43e-04 1.70e-05 4.73e-04 8.72e-06 2.03e-03 4.87e-05 2.43e-03 5.37e-05 3.12e-02 5.17e-04 1.35e-01 3.98e-03 1.02e-03 7.17e-05 1.49e-03 1.02e-04 1.95e-03 1.22e-04 8.72e-01 nan 1.35e+00 1.74e-01 2.40e+00 4.85e-01 2.45e-01 nan nan nan nan nan nan nan 5.32e-11 4.86e-12 0.57 0.92 nan nan nan nan nan nan nan nan nan 5.70e+45
J040039.88-115340.5 0400397-115339 60.1661882 -11.894588 0.095 0.074 3.46e+02 2.20e-04 5.26e-06 nan nan 3.49e-04 6.42e-06 nan nan 2.63e-04 6.78e-06 5.22e-03 1.06e-04 9.79e-03 1.80e-04 4.99e-02 6.89e-04 2.12e-01 4.49e-03 1.40e-03 1.20e-04 1.89e-03 1.76e-04 2.74e-03 1.79e-04 1.67e+00 nan 1.49e+00 1.18e-01 1.70e+00 nan 2.26e+00 nan nan nan nan nan nan nan 7.75e-11 3.30e-12 0.23 0.96 nan nan nan nan nan nan nan nan nan 2.17e+45
J040919.28+434753.1 0409191+434755 62.3303472 43.7981056 nan 0.076 3.53e+02 8.49e-05 2.81e-06 1.69e-04 3.57e-06 2.91e-04 3.21e-06 3.82e-04 1.16e-05 5.79e-04 9.07e-06 5.98e-03 1.32e-04 1.10e-02 2.02e-04 8.52e-02 8.63e-04 2.85e-01 5.52e-03 1.58e-03 9.46e-05 2.17e-03 1.74e-04 2.89e-03 1.54e-04 4.98e-01 nan 7.52e-01 8.42e-02 3.53e-01 nan 6.65e-03 nan nan nan nan nan nan nan 1.30e-10 2.73e-12 0.79 0.98 nan nan nan nan nan nan nan nan nan 2.66e+45
J041219.44-283024.9 0412195-283025 63.0810022 -28.5069244 nan 0.088 4.16e+02 1.57e-04 4.05e-06 2.39e-04 8.15e-06 4.82e-04 8.44e-06 5.33e-04 2.21e-05 6.85e-04 9.46e-06 3.65e-03 8.07e-05 6.62e-03 1.22e-04 8.22e-02 1.14e-03 4.62e-01 8.50e-03 1.46e-03 7.77e-05 1.94e-03 1.37e-04 2.71e-03 1.17e-04 1.17e+00 nan 1.20e+00 1.27e-01 1.80e+00 2.12e+00 5.11e-01 nan nan nan nan nan nan nan 1.74e-10 6.94e-12 0.64 0.96 nan nan nan nan nan nan nan nan nan 5.52e+45
J041821.82+180240.7 0418217+180239 64.5909462 18.0446547 0.056 0.044 2.02e+02 1.51e-04 3.19e-06 3.87e-04 6.06e-06 8.02e-04 1.11e-05 1.07e-03 2.76e-05 1.54e-03 2.56e-05 9.02e-03 1.99e-04 1.39e-02 2.56e-04 1.09e-01 1.50e-03 4.85e-01 8.94e-03 4.43e-03 1.72e-04 7.26e-03 2.34e-04 9.42e-03 2.43e-04 3.79e+00 2.71e-01 4.94e+00 1.94e-01 5.99e+00 1.67e+00 6.84e+00 6.14e-01 nan nan nan nan nan nan 1.46e-10 4.52e-12 0.81 0.97 2.21e-02 25.12 6.17e-04 2.13 80.32 9.94 8.09 18.21 -3.71e+00 2.28e+45
J042503.11-252119.9 0425032-252119 66.2629725 -25.3555538 0.042 0.056 2.61e+02 2.27e-04 2.93e-06 4.63e-04 1.54e-05 5.37e-04 1.04e-05 7.84e-04 2.53e-05 1.01e-03 3.64e-05 3.55e-03 8.17e-05 4.62e-03 8.93e-05 3.99e-02 5.89e-04 1.89e-01 4.70e-03 1.84e-03 1.58e-04 2.57e-03 2.72e-04 2.83e-03 2.13e-04 1.16e+00 nan 8.97e-01 3.47e-02 2.14e+00 nan nan nan nan nan nan nan nan nan 7.35e-11 5.31e-12 0.67 0.93 nan nan nan nan nan nan nan nan nan 1.04e+45
J043311.09+052115.5 0433112+052118 68.2962182 5.3543204 0.033 0.031 1.41e+02 3.22e-03 4.15e-05 7.28e-03 9.38e-05 7.38e-03 8.16e-05 5.64e-03 1.61e-04 1.10e-02 1.42e-04 5.98e-02 1.27e-03 8.45e-02 1.56e-03 2.30e-01 2.96e-03 5.83e-01 1.07e-02 1.37e-02 5.54e-04 2.12e-02 9.94e-04 3.91e-02 9.74e-04 1.31e+00 nan 1.47e+00 8.51e-02 4.76e-01 4.49e-01 2.06e+00 nan 6.97e-01 2.04e-02 4.95e-01 2.46e-02 4.57e-01 2.54e-02 3.44e-10 1.88e-11 0.31 0.95 7.80e-03 23.70 1.31e-02 1.22 97.49 0.03 6.87 12.69 -3.07e+00 1.15e+45
J043548.46+021529.6 0435484+021530 68.9519261 2.2582225 0.012 0.021 9.46e+01 3.00e-04 1.63e-05 5.45e-04 2.06e-05 4.73e-04 1.57e-05 8.69e-04 6.01e-05 8.16e-04 2.18e-05 6.03e-03 1.28e-04 1.38e-02 2.54e-04 1.28e-01 1.76e-03 6.97e-01 1.41e-02 2.18e-03 2.41e-04 6.48e-03 nan 3.24e-03 2.68e-04 2.68e+00 7.03e-01 2.85e+00 2.36e-01 2.34e+00 8.91e-01 3.95e-01 nan nan nan nan nan nan nan 2.41e-10 8.43e-12 0.64 0.97 nan nan nan nan nan nan nan nan nan 4.73e+44
J043929.47+000318.4 0439296+000319 69.8728318 0.0551289 nan 0.164 8.14e+02 8.49e-05 2.81e-06 1.62e-04 2.84e-06 2.63e-04 2.67e-06 3.01e-04 1.47e-05 3.67e-04 1.12e-05 1.04e-03 2.40e-05 1.30e-03 3.10e-05 6.33e-03 1.69e-04 4.05e-02 1.49e-03 6.66e-04 6.08e-05 9.07e-04 9.02e-05 1.07e-03 1.00e-04 3.75e-01 nan 7.32e-01 7.65e-02 3.91e-01 nan nan nan nan nan nan nan nan nan 1.36e-11 4.11e-12 0.37 0.77 nan nan nan nan nan nan nan nan nan 5.45e+45
J044228.51+440638.2 0442285+440638 70.618806 44.1106225 nan 0.017 7.82e+01 1.30e-05 1.32e-06 3.91e-05 6.47e-07 8.02e-05 3.77e-06 1.31e-04 4.35e-06 2.58e-04 1.02e-05 2.77e-03 6.12e-05 3.85e-03 8.15e-05 2.70e-02 4.47e-04 1.08e-01 2.68e-03 1.38e-03 9.14e-05 2.12e-03 1.70e-04 2.30e-03 1.40e-04 2.05e+00 nan 2.17e+00 1.78e-02 2.10e+00 nan 3.18e+00 nan nan nan nan nan nan nan 3.61e-11 2.48e-13 0.98 0.99 nan nan nan nan nan nan nan nan nan 1.13e+44
J044346.80+285818.9 0443470+285818 70.9450084 28.9719194 0.022 0.017 7.41e+01 1.79e-04 6.26e-06 5.03e-04 2.78e-06 7.31e-04 1.62e-05 1.04e-03 2.31e-05 1.70e-03 4.54e-05 1.93e-02 3.92e-04 2.24e-02 4.34e-04 6.46e-02 8.33e-04 1.60e-01 3.82e-03 5.22e-03 2.21e-04 8.10e-03 4.11e-04 9.06e-03 3.50e-04 1.08e+00 nan 1.58e+00 7.94e-02 2.03e+00 nan nan nan nan nan nan nan nan nan 1.06e-10 3.16e-12 0.76 0.97 nan nan nan nan nan nan nan nan nan 1.19e+44
J044558.22-661733.4 0445585-661734 71.4926153 -66.2926255 nan 0.086 4.07e+02 nan nan nan nan nan nan nan nan nan nan 2.93e-03 6.20e-05 6.42e-03 1.18e-04 6.95e-02 9.60e-04 2.76e-01 4.06e-03 1.45e-03 1.23e-04 1.89e-03 1.57e-04 2.24e-03 1.53e-04 9.45e-01 1.25e+00 5.93e-01 1.72e-02 8.01e-01 9.63e-01 8.84e-01 1.01e+00 1.48e-01 8.80e-03 nan nan nan nan 1.41e-10 7.03e-12 0.72 0.95 nan nan nan nan nan nan nan nan nan 3.42e+45
J044649.52-483330.1 0446494-483328 71.7063366 -48.5583711 nan 0.092 4.35e+02 nan nan nan nan nan nan nan nan nan nan 1.72e-03 7.93e-05 2.74e-03 5.54e-05 4.21e-02 5.82e-04 2.73e-01 4.78e-03 1.17e-03 9.68e-05 1.50e-03 1.25e-04 1.53e-03 1.28e-04 5.01e+00 3.65e-01 4.61e+00 1.46e-01 3.92e+00 4.35e-01 2.94e+00 2.13e+00 1.02e+00 1.29e-02 3.83e-01 1.68e-02 1.16e-01 1.18e-02 1.04e-10 5.75e-12 0.70 0.95 1.09e-03 42.47 4.70e-05 2.85 43.08 438.66 8.97 28.06 -4.17e+00 9.30e+45
J044709.59-265734.8 0447096-265732 71.7899637 -26.9596868 nan 0.084 3.96e+02 3.17e-04 2.63e-06 4.80e-04 5.74e-06 7.40e-04 1.43e-05 7.82e-04 1.08e-05 9.16e-04 1.94e-05 3.57e-03 7.23e-05 5.17e-03 1.05e-04 3.07e-02 5.09e-04 9.96e-02 2.39e-03 1.32e-03 7.53e-05 1.75e-03 1.10e-04 2.00e-03 9.75e-05 5.12e-01 nan 7.44e-01 5.62e-02 1.45e+00 nan nan nan nan nan nan nan nan nan 4.29e-11 9.72e-12 0.45 0.82 nan nan nan nan nan nan nan nan nan 1.80e+45
J044835.25-044910.4 0448352-044908 72.1468832 -4.8195711 0.016 0.026 1.19e+02 nan nan 1.53e-04 2.69e-06 nan nan 3.67e-04 3.72e-06 nan nan 4.71e-03 1.04e-04 1.34e-02 2.48e-04 6.62e-02 9.14e-04 1.52e-01 3.49e-03 1.60e-03 1.99e-04 2.26e-03 2.88e-04 2.38e-03 2.28e-04 2.19e+00 4.28e-01 1.88e+00 1.29e-01 1.89e+00 nan 1.18e+00 nan nan nan nan nan nan nan 8.75e-11 2.23e-12 0.77 0.98 nan nan nan nan nan nan nan nan nan 2.80e+44
J045403.68-671618.3 0454033-671620 73.5153489 -67.2717512 nan 0.106 5.08e+02 nan nan nan nan nan nan nan nan nan nan 1.53e-02 2.95e-04 2.02e-02 3.54e-04 1.35e-01 1.61e-03 1.44e+00 1.06e-02 2.42e-03 9.81e-05 3.76e-03 1.25e-04 7.32e-03 2.02e-04 7.26e+00 2.03e-01 8.17e+00 1.30e-01 7.73e+00 4.06e-01 6.54e+00 4.13e-01 2.52e+00 6.42e-02 1.16e+00 7.85e-02 4.72e-01 5.08e-02 5.15e-10 2.45e-11 0.63 0.95 7.56e-03 32.77 7.90e-04 2.30 60.06 50.40 8.28 24.26 -3.81e+00 3.36e+46
J051030.00-680245.8 0510298-680248 77.6250287 -68.0460593 nan 0.087 4.08e+02 nan nan nan nan nan nan nan nan nan nan 1.99e-03 4.21e-05 2.52e-03 4.88e-05 2.92e-02 4.04e-04 1.99e-01 2.76e-03 1.22e-03 9.29e-05 1.74e-03 1.30e-04 1.90e-03 1.50e-04 2.00e+00 1.36e-01 1.99e+00 3.88e-02 1.77e+00 6.41e-01 1.17e+00 4.64e-01 5.21e-01 1.41e-02 1.99e-01 2.55e-02 nan nan 7.80e-11 7.06e-12 0.64 0.92 2.26e-03 30.62 4.37e-05 2.77 60.47 52.45 8.63 26.86 -3.99e+00 3.51e+45
J051808.17+284148.4 0518084+284149 79.5340733 28.6968007 nan 0.085 3.98e+02 5.27e-05 9.23e-07 1.23e-04 1.02e-06 2.63e-04 1.43e-05 2.95e-04 1.20e-05 4.76e-04 1.49e-05 2.34e-03 8.19e-05 2.90e-03 6.95e-05 2.10e-02 3.88e-04 5.96e-02 2.25e-03 1.15e-03 6.06e-05 1.55e-03 9.01e-05 1.81e-03 9.36e-05 2.36e-01 nan 4.82e-01 1.26e-02 nan nan 7.08e-01 nan nan nan nan nan nan nan 2.60e-11 1.61e-12 0.72 0.94 nan nan nan nan nan nan nan nan nan 1.08e+45
J052101.39-252145.2 0521013-252147 80.2558208 -25.3625636 0.043 0.051 2.32e+02 1.24e-03 4.57e-06 2.27e-03 3.13e-05 2.78e-03 1.79e-05 3.76e-03 6.93e-05 5.87e-03 8.65e-05 1.07e-01 2.28e-03 1.68e-01 3.09e-03 5.98e-01 8.81e-03 2.59e+00 4.06e-02 9.07e-03 3.68e-04 1.85e-02 7.14e-04 3.95e-02 8.73e-04 1.04e+01 4.33e-01 1.16e+01 7.78e-01 6.91e+00 8.96e-01 7.06e+00 1.56e+00 2.13e+00 2.40e-02 7.76e-01 2.13e-02 2.34e-01 1.63e-02 1.19e-09 2.54e-11 0.67 0.98 5.19e-03 36.81 1.52e-02 1.60 59.23 7.39 7.67 26.17 -3.49e+00 1.25e+46
J052518.11-460020.2 0525179-460021 81.3254586 -46.0056275 0.042 0.039 1.78e+02 nan nan nan nan nan nan nan nan nan nan 2.87e-02 5.82e-04 4.72e-02 8.70e-04 2.56e-01 3.53e-03 8.40e-01 1.32e-02 6.64e-03 2.75e-04 8.89e-03 4.10e-04 1.32e-02 4.63e-04 2.76e+00 2.69e-01 2.45e+00 9.12e-02 1.79e+00 6.56e-01 2.40e+00 1.28e+00 nan nan nan nan nan nan 4.29e-10 2.86e-11 0.68 0.94 nan nan nan nan nan nan nan nan nan 2.24e+45
J054000.83+461133.6 0540009+461133 85.0034693 46.1926908 nan 0.063 2.92e+02 1.01e-04 2.60e-06 1.79e-04 7.76e-06 3.72e-04 1.03e-05 4.85e-04 2.32e-05 5.39e-04 2.68e-05 5.45e-03 1.21e-04 1.49e-02 2.74e-04 2.22e-02 4.29e-04 5.12e-02 1.70e-03 1.35e-03 8.85e-05 1.93e-03 1.40e-04 2.75e-03 1.42e-04 3.39e-01 nan 4.97e-01 9.30e-03 9.53e-01 7.52e-02 2.40e+00 nan nan nan nan nan nan nan 4.05e-11 1.55e-12 0.72 0.96 nan nan nan nan nan nan nan nan nan 7.43e+44
J054020.09+250049.7 0540202+250052 85.0837248 25.013811 nan 0.090 4.27e+02 nan nan nan nan nan nan 8.01e-05 2.29e-06 1.47e-04 2.16e-06 4.34e-02 9.18e-04 8.13e-02 1.57e-03 2.27e-01 3.14e-03 4.44e-01 8.58e-03 2.25e-03 nan 6.20e-03 2.17e-04 1.92e-02 4.06e-04 1.07e+00 nan 1.09e+00 7.59e-02 1.35e+00 nan 3.88e+00 3.55e-01 nan nan nan nan nan nan 4.08e-10 9.15e-18 2.86 1.00 nan nan nan nan nan nan nan nan nan 1.03e+46
J054828.42-474531.5 0548282-474532 87.1184332 -47.7587546 0.051 0.041 1.88e+02 nan nan nan nan nan nan nan nan nan nan 1.33e-02 2.69e-04 2.82e-02 5.20e-04 1.20e-01 1.55e-03 3.98e-01 7.71e-03 2.24e-03 2.89e-04 3.06e-03 4.17e-04 4.72e-03 3.26e-04 3.76e+00 3.02e-01 3.32e+00 1.25e-01 3.54e+00 4.40e-01 1.88e+00 1.07e+00 nan nan nan nan nan nan 2.03e-10 8.89e-12 0.73 0.96 nan nan nan nan nan nan nan nan nan 1.76e+45
J054914.88-242551.5 0549150-242553 87.3120358 -24.4309853 0.045 0.066 3.05e+02 8.85e-04 1.30e-05 1.13e-03 1.87e-05 1.36e-03 2.26e-05 1.48e-03 6.02e-05 1.71e-03 2.36e-05 4.97e-03 1.10e-04 5.94e-03 1.15e-04 2.48e-02 4.12e-04 1.15e-01 2.34e-03 2.90e-03 1.36e-04 3.80e-03 2.49e-04 4.28e-03 1.85e-04 2.02e-01 nan 4.83e-01 5.99e-02 1.02e+00 nan 4.14e+00 1.54e+00 nan nan nan nan nan nan 3.92e-11 1.36e-11 0.12 0.74 nan nan nan nan nan nan nan nan nan 1.15e+45
J055004.24+420328.2 0550040+420327 87.5176896 42.0578336 nan 0.062 2.86e+02 6.28e-05 6.07e-06 1.15e-04 7.07e-06 1.44e-04 1.99e-06 nan nan nan nan 4.94e-03 1.05e-04 6.47e-03 1.19e-04 2.96e-02 5.17e-04 1.21e-01 3.23e-03 1.28e-03 1.02e-04 2.03e-03 1.55e-04 2.37e-03 1.49e-04 6.83e-01 nan 4.74e-01 2.65e-02 1.06e+00 nan nan nan nan nan nan nan nan nan 4.69e-11 1.11e-12 0.84 0.98 nan nan nan nan nan nan nan nan nan 7.49e+44
J055342.46-665243.0 0553429-665242 88.4269386 -66.8786329 nan 0.057 2.64e+02 nan nan nan nan nan nan nan nan nan nan 7.08e-03 1.50e-04 9.19e-03 1.69e-04 6.47e-02 8.93e-04 2.87e-01 4.75e-03 3.50e-03 1.81e-04 4.62e-03 2.25e-04 4.92e-03 2.18e-04 9.98e-01 nan 8.71e-01 3.54e-02 8.23e-01 1.21e+00 4.39e-01 nan nan nan nan nan nan nan 1.28e-10 1.61e-11 0.58 0.89 nan nan nan nan nan nan nan nan nan 1.57e+45
J055547.08+175943.2 0555471+175945 88.9461987 17.9953485 nan 0.093 4.41e+02 1.65e-05 1.07e-06 4.13e-05 9.89e-07 8.00e-05 2.06e-06 1.33e-04 8.44e-06 2.34e-04 9.48e-06 1.70e-02 3.45e-04 3.48e-02 6.41e-04 1.56e-01 2.01e-03 3.63e-01 6.02e-03 8.74e-04 5.88e-05 1.81e-03 1.30e-04 6.09e-03 nan 8.62e-01 nan 1.05e+00 1.42e-01 2.52e+00 1.78e-01 3.02e+00 3.84e-01 nan nan nan nan nan nan 2.20e-10 4.45e-13 0.97 1.00 nan nan nan nan nan nan nan nan nan 6.14e+45
J060043.28-095203.3 0600435-095204 90.1803508 -9.8675974 nan 0.020 9.08e+01 4.59e-05 3.04e-06 3.24e-04 2.68e-06 7.52e-04 5.26e-05 1.54e-03 4.40e-05 3.37e-03 3.11e-05 4.96e-02 1.10e-03 6.08e-02 1.18e-03 7.14e-02 1.12e-03 3.63e-01 8.03e-03 1.55e-02 6.72e-04 3.85e-02 1.42e-03 6.00e-02 1.38e-03 2.67e+00 5.57e-01 2.56e+00 5.13e-02 8.11e+00 6.94e-01 3.28e+00 nan nan nan nan nan nan nan 3.39e-10 9.75e-22 1.17 1.00 nan nan nan nan nan nan nan nan nan 4.81e+44
J061321.07-324154.7 0613212-324152 93.3377996 -32.6985415 0.050 0.042 1.91e+02 3.76e-03 nan 6.12e-03 nan 1.23e-03 1.93e-05 7.51e-03 nan 7.85e-03 nan 1.84e-02 3.90e-04 2.67e-02 4.67e-04 8.85e-02 1.14e-03 2.10e-01 4.45e-03 4.20e-03 2.67e-04 5.73e-03 3.96e-04 7.58e-03 3.14e-04 4.80e-01 nan 9.02e-01 4.42e-02 2.35e+00 1.71e-02 7.53e-02 nan nan nan nan nan nan nan 1.30e-10 9.25e-12 0.70 0.93 nan nan nan nan nan nan nan nan nan 8.12e+44
J061602.39+134530.3 0616023+134529 94.0099789 13.7584364 nan 0.109 5.21e+02 1.33e-05 5.40e-07 2.65e-05 1.29e-06 9.22e-05 1.53e-06 1.66e-04 6.26e-06 4.02e-04 1.74e-05 4.00e-02 8.48e-04 9.27e-02 1.62e-03 1.22e-01 1.57e-03 3.08e-01 6.24e-03 1.12e-03 nan 2.92e-03 1.64e-04 1.03e-02 2.86e-04 1.60e+00 9.93e-02 1.30e+00 2.30e-02 2.68e+00 6.06e-01 1.51e+00 nan nan nan nan nan nan nan 2.69e-10 1.56e-13 0.88 1.00 nan nan nan nan nan nan nan nan nan 1.18e+46
J062324.28-433145.9 0623241-433147 95.8511726 -43.529443 nan 0.070 3.24e+02 nan nan nan nan nan nan nan nan nan nan 2.19e-03 4.63e-05 4.09e-03 7.53e-05 3.59e-02 4.96e-04 2.88e-01 5.31e-03 1.16e-03 1.02e-04 1.74e-03 1.67e-04 2.49e-03 1.33e-04 4.01e+00 2.31e-01 3.90e+00 2.03e-01 4.34e+00 4.28e-01 2.82e+00 2.08e+00 nan nan nan nan nan nan 9.41e-11 7.12e-12 0.66 0.93 3.91e-03 32.63 7.90e-05 2.64 57.61 98.93 8.68 24.35 -4.02e+00 3.51e+45
J063025.55+634041.2 0630259+634041 97.6064767 63.6781298 nan 0.047 2.18e+02 8.36e-04 5.24e-05 1.04e-03 2.67e-05 1.35e-03 4.85e-05 1.37e-03 3.65e-05 2.36e-03 1.19e-04 7.19e-03 1.92e-04 9.33e-03 2.06e-04 8.11e-02 1.20e-03 3.65e-01 7.73e-03 4.86e-03 2.42e-04 6.44e-03 3.56e-04 6.28e-03 2.54e-04 2.15e+00 6.73e-01 1.68e+00 4.94e-02 1.74e+00 nan 7.50e-01 nan nan nan nan nan 7.11e-02 1.10e-02 1.51e-10 1.37e-11 0.64 0.92 nan nan nan nan nan nan nan nan nan 1.47e+45
J063629.28-302543.4 0636291-302543 99.1220341 -30.4287417 nan 0.059 2.70e+02 2.93e-05 5.40e-07 9.04e-05 3.91e-06 1.52e-04 3.07e-06 3.39e-04 9.99e-06 8.94e-04 2.39e-05 6.78e-02 1.37e-03 1.20e-01 2.21e-03 2.38e-01 3.07e-03 9.31e-01 1.12e-02 2.21e-03 1.87e-04 8.14e-03 4.72e-04 2.41e-02 7.33e-04 3.08e+00 2.13e-01 3.58e+00 2.57e-01 1.46e+01 2.96e+00 1.67e+01 2.53e+00 nan nan nan nan nan nan 5.30e-10 5.93e-13 0.96 1.00 1.40e-01 20.00 1.57e-02 1.28 114.32 0.79 7.40 5.00 -3.35e+00 7.57e+45
J063902.05+170723.8 0639022+170726 99.7585541 17.1232927 nan 0.093 4.38e+02 4.90e-05 1.98e-06 8.59e-05 3.40e-06 1.82e-04 2.51e-06 2.04e-04 6.57e-06 3.14e-04 3.53e-05 5.11e-03 1.08e-04 8.17e-03 1.58e-04 nan nan 2.64e-01 6.08e-03 1.00e-03 6.02e-05 1.51e-03 1.01e-04 2.38e-03 1.21e-04 1.30e+00 1.37e-02 9.32e-01 7.87e-02 1.42e+00 4.66e+00 2.83e-01 nan nan nan nan nan nan nan 1.14e-10 1.68e-12 0.80 0.99 nan nan nan nan nan nan nan nan nan 3.92e+45
J064212.60-022451.0 0642125-022451 100.5525218 -2.4141765 nan 0.057 2.63e+02 5.57e-06 4.36e-07 2.41e-05 8.21e-07 7.18e-05 9.93e-07 1.54e-04 1.42e-06 2.25e-04 5.39e-06 2.35e-03 7.35e-05 3.53e-03 8.44e-05 9.41e-03 2.51e-04 7.55e-02 2.99e-03 6.69e-04 7.58e-05 9.88e-04 1.16e-04 1.32e-03 1.27e-04 1.37e+00 nan 1.86e+00 7.44e-02 5.33e+00 2.42e+00 4.85e+00 1.95e+00 nan nan nan nan 1.01e+00 1.24e-01 2.35e-11 3.31e-14 1.01 1.00 4.66e-02 20.00 1.79e-04 1.87 104.48 5.19 8.30 12.31 -3.82e+00 7.41e+44
J064526.75-092242.6 0645266-092244 101.3614588 -9.3785111 nan 0.054 2.51e+02 7.78e-05 2.22e-06 2.76e-04 3.30e-06 3.93e-04 1.27e-05 3.90e-04 1.72e-05 5.11e-04 2.64e-05 1.21e-02 2.55e-04 3.40e-02 6.26e-04 2.45e-01 3.16e-03 9.80e-01 1.35e-02 1.27e-03 9.25e-05 2.25e-03 1.55e-04 4.04e-03 1.75e-04 1.88e+00 nan 1.97e+00 1.24e-01 3.08e+00 1.18e+00 9.02e-01 nan nan nan nan nan nan nan 4.36e-10 3.02e-12 0.83 0.99 nan nan nan nan nan nan nan nan nan 4.12e+45
J065235.90+373339.0 0652361+373340 103.1495953 37.560846 nan 0.113 5.39e+02 1.18e-04 1.30e-06 2.33e-04 4.08e-06 3.70e-04 7.49e-06 3.27e-04 3.32e-06 4.27e-04 2.55e-05 2.70e-03 5.71e-05 6.15e-03 1.19e-04 1.97e-02 3.45e-04 5.40e-02 2.19e-03 9.84e-04 6.34e-05 1.32e-03 8.76e-05 1.74e-03 8.65e-05 5.43e-01 nan 6.20e-01 4.80e-02 5.38e-01 nan nan nan nan nan nan nan nan nan 2.87e-11 4.51e-12 0.51 0.86 nan nan nan nan nan nan nan nan nan 2.15e+45
J070815.05+470032.1 0708151+470032 107.0627228 47.0089278 nan 0.049 2.25e+02 7.31e-05 4.71e-07 2.16e-04 1.47e-05 3.32e-04 5.20e-06 5.88e-04 4.17e-05 6.72e-04 1.30e-05 6.59e-03 2.79e-04 1.92e-02 3.88e-04 1.42e-01 1.97e-03 4.00e-01 7.37e-03 1.94e-03 1.23e-04 2.78e-03 1.90e-04 3.43e-03 1.67e-04 1.88e+00 3.20e-01 2.16e+00 1.42e-01 4.45e+00 6.08e-01 2.86e+00 8.26e-01 nan nan nan nan nan nan 1.53e-10 1.51e-12 0.92 0.99 nan nan nan nan nan nan nan nan nan 1.99e+45
J071232.51-130018.3 0712324-130016 108.1354716 -13.0051069 nan 0.083 3.89e+02 1.97e-05 4.71e-07 5.37e-05 5.93e-07 1.15e-04 3.08e-06 1.63e-04 7.50e-06 2.44e-04 7.65e-06 5.07e-03 1.07e-04 7.12e-03 1.44e-04 2.73e-02 4.52e-04 7.67e-02 2.47e-03 6.61e-04 6.15e-05 1.38e-03 1.09e-04 2.61e-03 1.30e-04 nan nan 5.80e-01 3.67e-02 1.85e+00 nan nan nan 4.78e-01 2.63e-02 2.41e-01 3.49e-02 1.01e-01 2.80e-02 3.97e-11 2.51e-13 0.97 0.99 4.72e-03 22.71 7.82e-04 1.51 97.49 0.12 7.50 15.22 -3.40e+00 1.42e+45
J071337.92-011908.9 0713378-011908 108.408003 -1.3191542 nan 0.119 5.72e+02 1.43e-04 9.10e-06 1.90e-04 7.86e-06 3.86e-04 2.49e-05 4.29e-04 1.86e-05 5.03e-04 1.85e-05 2.00e-03 4.61e-05 2.87e-03 5.81e-05 1.64e-02 3.48e-04 3.82e-02 1.55e-03 9.35e-04 6.72e-05 1.35e-03 9.92e-05 1.68e-03 1.28e-04 6.08e-01 nan 3.90e-01 6.27e-02 1.59e-01 nan 1.33e+00 nan nan nan nan nan nan nan 1.99e-11 5.37e-12 0.42 0.79 nan nan nan nan nan nan nan nan nan 1.96e+45
J072032.63-240830.2 0720325-240830 110.1359945 -24.1417394 nan 0.054 2.51e+02 1.30e-04 7.16e-07 2.95e-04 2.44e-06 4.73e-04 1.74e-06 6.48e-04 8.36e-06 8.13e-04 8.98e-06 1.71e-02 3.31e-04 3.06e-02 5.63e-04 1.61e-01 2.22e-03 6.40e-01 1.47e-02 2.08e-03 nan 1.92e-03 2.14e-04 4.76e-03 2.54e-04 3.11e+00 4.07e-01 4.77e+00 1.53e-01 6.20e+00 1.01e+00 4.02e-02 nan nan nan nan nan nan nan 2.75e-10 3.57e-12 0.81 0.99 nan nan nan nan nan nan nan nan nan 4.20e+45
J072537.26+295714.9 0725372+295716 111.4052582 29.9541631 0.019 0.035 1.61e+02 3.75e-04 2.04e-05 7.40e-04 2.11e-05 1.22e-03 9.80e-05 1.74e-03 4.33e-05 2.18e-03 1.18e-04 1.81e-02 3.83e-04 2.91e-02 5.08e-04 1.13e-01 1.46e-03 3.67e-01 7.77e-03 1.01e-02 3.45e-04 1.29e-02 6.18e-04 1.31e-02 4.84e-04 2.67e+00 4.24e-01 3.10e+00 1.08e-01 1.85e+00 8.42e-01 5.29e-01 nan nan nan nan nan nan nan 1.72e-10 1.02e-11 0.72 0.94 nan nan nan nan nan nan nan nan nan 1.11e+45
J072737.58-025454.1 0727375-025454 111.906598 -2.9150514 nan 0.103 4.90e+02 2.08e-04 2.30e-06 3.11e-04 5.72e-07 3.37e-04 1.71e-05 5.25e-04 1.89e-05 5.57e-04 2.93e-05 2.50e-03 5.54e-05 3.00e-03 5.80e-05 5.41e-02 6.48e-04 3.85e-01 6.74e-03 1.43e-03 1.08e-04 1.92e-03 2.03e-04 2.72e-03 1.70e-04 5.46e+00 2.31e-01 6.11e+00 6.32e-01 4.37e+00 6.30e-01 1.68e+00 4.53e-01 1.51e+00 1.84e-02 5.77e-01 1.85e-02 1.93e-01 1.19e-02 1.25e-10 6.82e-12 0.62 0.95 2.50e-03 37.57 5.82e-05 2.85 48.80 537.42 8.97 27.24 -4.17e+00 1.64e+46
J074447.14+361440.3 0744470+361440 116.1964552 36.2445404 0.108 0.108 5.17e+02 nan nan nan nan nan nan nan nan 1.78e-04 nan 1.82e-03 4.20e-05 2.18e-03 4.81e-05 1.68e-02 3.40e-04 7.23e-02 2.26e-03 1.05e-03 6.70e-05 1.46e-03 9.13e-05 1.69e-03 9.68e-05 2.40e-01 nan 5.30e-01 1.18e-02 5.77e-01 nan 4.89e-01 nan nan nan nan nan nan nan 2.58e-11 8.40e-12 0.39 0.75 nan nan nan nan nan nan nan nan nan 2.12e+45
J074603.01-545359.9 0746031-545402 116.5125787 -54.899975 0.031 0.038 1.75e+02 nan nan nan nan nan nan nan nan nan nan 1.62e-02 3.44e-04 7.18e-02 1.39e-03 6.83e-02 9.43e-04 1.20e-01 2.54e-03 1.85e-03 1.62e-04 2.57e-03 2.70e-04 3.04e-03 1.91e-04 2.41e+00 1.96e-01 2.58e+00 7.47e-02 2.15e+00 1.85e-01 5.34e-01 1.01e-01 nan nan nan nan nan nan 1.22e-10 3.68e-15 1.36 1.00 nan nan nan nan nan nan nan nan nan 8.35e+44
J074843.25-263930.9 0748432-263930 117.1802232 -26.6586038 nan 0.040 1.81e+02 8.58e-05 1.90e-06 3.30e-04 2.74e-06 7.43e-04 2.81e-05 1.24e-03 3.42e-05 2.08e-03 7.46e-05 2.56e-01 7.08e-03 5.16e-01 1.24e-02 2.24e+00 1.85e-02 6.16e+00 1.13e-01 9.29e-03 4.19e-04 3.18e-02 1.50e-03 9.23e-02 2.46e-03 2.09e+01 1.68e+00 2.47e+01 5.99e-01 4.10e+01 4.03e+00 4.22e+01 1.04e+01 nan nan nan nan nan nan 3.03e-09 2.04e-12 1.11 1.00 1.81e-01 23.50 6.98e-02 1.41 95.49 3.33 7.33 14.00 -3.31e+00 1.80e+46
J075058.74-283419.0 0750587-283418 117.7447672 -28.5719541 nan 0.037 1.66e+02 1.17e-04 9.72e-07 2.48e-04 9.15e-07 3.56e-04 1.31e-06 4.21e-04 4.26e-06 5.01e-04 6.00e-06 4.40e-03 9.73e-05 1.34e-02 2.22e-04 2.75e-02 4.05e-04 1.41e-01 3.38e-03 1.03e-03 nan 1.60e-03 nan 1.40e-03 1.18e-04 5.02e-01 nan 9.67e-01 2.12e-02 2.94e+00 2.77e-01 2.85e+00 1.23e-01 2.19e+00 1.63e-01 1.79e+00 1.78e-01 1.14e+00 1.35e-01 5.91e-11 2.70e-12 0.72 0.96 2.95e-02 20.00 1.31e-03 1.44 111.97 0.27 7.58 9.74 -3.44e+00 4.42e+44
J075206.52-655614.0 0752067-655617 118.0272049 -65.9372349 0.045 0.044 2.00e+02 nan nan nan nan nan nan nan nan nan nan 6.89e-03 1.40e-04 1.03e-02 1.80e-04 3.18e-02 4.68e-04 9.84e-02 2.18e-03 2.72e-03 2.20e-04 4.16e-03 3.91e-04 4.94e-03 3.00e-04 2.03e+00 2.04e-01 1.98e+00 6.47e-02 3.27e+00 4.04e-01 2.48e+00 8.31e-01 nan nan nan nan nan nan 5.21e-11 1.10e-11 0.48 0.83 nan nan nan nan nan nan nan nan nan 8.23e+44
J075336.29-220937.1 0753363-220939 118.4012283 -22.1603222 nan 0.076 3.54e+02 4.98e-05 1.47e-06 8.62e-05 5.32e-06 1.61e-04 2.07e-06 1.93e-04 1.51e-05 4.30e-04 3.88e-05 2.13e-03 4.89e-05 2.55e-03 5.40e-05 2.79e-02 4.37e-04 2.10e-01 4.06e-03 9.71e-04 7.96e-05 1.34e-03 1.28e-04 1.61e-03 1.11e-04 3.96e+00 2.16e-01 4.41e+00 8.72e-02 3.30e+00 1.17e+00 2.28e+00 nan nan nan nan nan nan nan 6.75e-11 1.71e-12 0.77 0.98 nan nan nan nan nan nan nan nan nan 3.80e+45
J075343.89-262710.0 0753438-262711 118.4328829 -26.4528039 nan 0.037 1.69e+02 4.10e-05 1.92e-06 1.15e-04 1.28e-06 2.33e-04 3.86e-06 3.70e-04 5.10e-06 6.33e-04 6.41e-06 8.69e-03 1.84e-04 1.20e-02 2.32e-04 9.31e-02 1.29e-03 2.12e-01 3.90e-03 2.65e-03 nan 2.61e-03 2.50e-04 4.29e-03 2.45e-04 2.16e+00 2.37e-01 7.51e+00 8.08e-01 9.70e+00 1.86e+00 1.28e+01 2.05e+00 nan nan nan nan nan nan 1.01e-10 9.71e-13 0.95 0.99 6.95e-02 21.78 8.06e-04 1.86 96.15 9.13 8.13 12.93 -3.73e+00 1.50e+45
J080106.62-660914.8 0801066-660912 120.2776091 -66.1541302 0.041 0.050 2.28e+02 nan nan nan nan nan nan nan nan nan nan 2.35e-02 4.77e-04 5.51e-02 1.02e-03 2.64e-01 3.40e-03 9.23e-01 1.53e-02 2.66e-03 1.42e-04 3.72e-03 2.64e-04 6.57e-03 2.48e-04 3.13e+00 1.41e-01 2.84e+00 5.98e-02 2.58e+00 3.25e-01 1.82e+00 1.38e+00 nan nan nan nan nan nan 4.69e-10 1.08e-11 0.78 0.98 nan nan nan nan nan nan nan nan nan 4.00e+45
J080853.62-102739.6 0808534-102740 122.2234493 -10.4610183 0.109 0.077 3.61e+02 7.50e-05 2.35e-06 nan nan nan nan nan nan nan nan 1.13e-02 2.38e-04 1.74e-02 3.21e-04 7.49e-02 1.10e-03 2.78e-01 6.14e-03 1.88e-03 1.16e-04 2.84e-03 2.17e-04 5.49e-03 2.28e-04 1.52e-01 nan 5.67e-01 6.46e-02 nan nan 1.69e+00 nan nan nan nan nan nan nan 1.18e-10 1.78e-12 0.89 0.99 nan nan nan nan nan nan nan nan nan 2.50e+45
J082515.32+512023.0 0825151+512024 126.3138434 51.3397374 nan 0.082 3.85e+02 5.95e-05 2.03e-06 nan nan 9.68e-05 2.50e-06 nan nan nan nan 6.70e-03 1.42e-04 8.58e-03 1.58e-04 3.64e-02 5.70e-04 9.74e-02 2.87e-03 2.27e-03 1.15e-04 2.84e-03 1.70e-04 4.21e-03 1.55e-04 1.12e+00 nan 1.13e+00 1.05e-01 2.22e+00 4.57e-01 nan nan nan nan nan nan nan nan 5.48e-11 1.37e-12 0.72 0.98 nan nan nan nan nan nan nan nan nan 2.19e+45
J083409.15-083940.7 0834092-083938 128.5381503 -8.6613159 nan 0.109 5.20e+02 nan nan nan nan 4.98e-05 1.42e-06 nan nan 4.71e-05 4.86e-06 3.51e-03 7.76e-05 4.09e-03 8.28e-05 2.13e-02 3.73e-04 8.47e-02 2.42e-03 1.21e-03 7.66e-05 1.91e-03 1.20e-04 2.57e-03 1.35e-04 9.34e-01 nan 7.33e-01 4.26e-02 1.31e+00 nan 8.83e-01 nan nan nan nan nan nan nan 3.50e-11 1.65e-21 1.25 1.00 nan nan nan nan nan nan nan nan nan 2.68e+45
J083503.47-492610.2 0835034-492612 128.7644775 -49.4361887 nan 0.021 9.29e+01 nan nan nan nan nan nan nan nan nan nan 1.61e-02 3.26e-04 2.52e-02 4.40e-04 1.89e-01 2.61e-03 5.92e-01 8.72e-03 4.43e-03 3.02e-04 1.14e-02 nan 1.26e-02 nan 1.58e+00 nan 1.64e+00 5.81e-02 1.65e+00 3.38e-01 5.79e-01 nan nan nan nan nan nan nan 2.89e-10 4.79e-11 0.15 0.86 nan nan nan nan nan nan nan nan nan 4.35e+44
J083701.86-495430.2 0837020-495432 129.257758 -49.9083906 0.026 0.031 1.39e+02 nan nan nan nan nan nan nan nan nan nan 2.78e-02 5.63e-04 5.31e-02 9.77e-04 3.46e-01 4.46e-03 1.71e+00 1.26e-02 2.58e-03 2.31e-04 3.74e-03 4.37e-04 6.02e-03 3.83e-04 8.20e+00 3.04e-01 9.47e+00 2.75e-01 5.31e+00 4.32e-01 1.92e+00 2.94e-01 nan nan nan nan nan nan 8.06e-10 1.21e-11 0.80 0.99 nan nan nan nan nan nan nan nan nan 3.00e+45
J084653.43+175246.1 0846536+175248 131.7226467 17.8794924 nan 0.089 4.18e+02 1.50e-02 nan 5.70e-03 5.05e-06 4.54e-03 8.37e-06 3.65e-03 1.68e-05 3.21e-03 1.48e-05 1.53e-02 3.24e-04 3.26e-02 5.71e-04 1.83e+00 2.53e-02 3.21e+01 2.07e-01 2.39e-03 1.14e-04 1.52e-03 1.38e-04 1.61e-03 2.08e-04 8.98e+01 4.71e+00 5.68e+01 3.64e+00 2.70e+01 2.47e+00 2.17e+01 1.71e+00 nan nan nan nan nan nan 1.04e-08 5.35e-11 0.27 0.99 5.87e-03 53.77 8.70e-04 3.05 33.12 10000.00 8.89 37.05 -4.13e+00 2.62e+47
J085841.75+104121.9 0858418+104124 134.673981 10.6894417 0.148 0.105 5.00e+02 1.29e-04 1.15e-05 2.67e-04 4.67e-06 4.08e-04 1.32e-05 4.55e-04 1.26e-05 6.04e-04 1.34e-05 7.42e-03 1.64e-04 1.09e-02 2.11e-04 3.95e-02 6.54e-04 1.09e-01 2.90e-03 1.63e-03 8.11e-05 2.50e-03 1.45e-04 4.22e-03 1.36e-04 1.00e+00 nan 1.55e+00 1.28e-01 2.09e+00 3.79e-01 2.62e+00 9.41e-01 nan nan nan nan nan nan 6.11e-11 4.34e-12 0.65 0.93 nan nan nan nan nan nan nan nan nan 4.10e+45
J091929.50+061056.4 0919296+061055 139.872944 6.1823563 0.083 0.082 3.87e+02 2.04e-04 3.20e-06 2.01e-04 6.85e-06 3.80e-04 8.39e-06 2.10e-04 1.59e-05 3.31e-04 8.83e-06 2.35e-03 4.97e-05 2.86e-03 5.79e-05 3.56e-02 5.90e-04 1.78e-01 3.94e-03 2.12e-03 nan 9.16e-04 1.17e-04 1.50e-03 1.17e-04 1.30e+00 nan 1.40e+00 6.05e-02 1.72e+00 6.19e-01 nan nan nan nan nan nan nan nan 6.72e-11 4.91e-12 0.59 0.93 nan nan nan nan nan nan nan nan nan 2.74e+45
J092217.15-165039.1 0922173-165039 140.5714886 -16.8442109 0.074 0.055 2.56e+02 6.09e-04 8.42e-06 9.99e-04 2.76e-05 1.70e-03 1.72e-05 1.83e-03 2.53e-05 2.16e-03 4.58e-05 1.11e-02 2.24e-04 1.81e-02 3.34e-04 3.96e-02 6.20e-04 9.33e-02 2.58e-03 3.84e-03 1.80e-04 5.89e-03 2.98e-04 7.27e-03 2.01e-04 2.69e-01 nan 8.21e-01 9.17e-02 1.94e+00 1.07e+00 2.06e-01 nan nan nan nan nan nan nan 6.53e-11 1.18e-11 0.51 0.85 nan nan nan nan nan nan nan nan nan 9.92e+44
J092524.45+063800.2 0925245+063802 141.3518955 6.6333994 0.080 0.070 3.25e+02 nan nan nan nan 1.29e-04 2.02e-06 nan nan nan nan 5.72e-03 1.21e-04 1.02e-02 1.97e-04 3.17e-02 5.26e-04 9.77e-02 2.70e-03 1.93e-03 1.19e-04 2.74e-03 1.82e-04 3.57e-03 1.61e-04 7.95e-01 nan 6.18e-01 6.80e-02 1.44e+00 1.70e-01 nan nan nan nan nan nan nan nan 5.21e-11 3.47e-13 0.96 0.99 nan nan nan nan nan nan nan nan nan 1.16e+45
J094459.64-194245.0 0944595-194247 146.2485343 -19.7125261 0.033 0.051 2.33e+02 3.98e-04 6.61e-06 9.89e-04 1.06e-04 8.54e-04 2.12e-05 7.94e-04 3.22e-05 1.38e-03 3.82e-06 6.22e-03 1.60e-04 7.25e-03 1.74e-04 1.39e-01 2.18e-03 7.12e-01 1.57e-02 2.57e-03 1.84e-04 3.45e-03 2.57e-04 4.00e-03 1.88e-04 3.05e+00 3.73e-01 3.08e+00 1.68e-01 3.51e+00 7.62e-01 2.21e+00 nan nan nan nan nan nan nan 2.56e-10 1.26e-11 0.62 0.95 3.85e-03 31.26 3.84e-04 2.29 63.04 143.37 8.60 31.99 -3.98e+00 2.93e+45
J094842.67+502931.4 0948428+502933 147.1778165 50.4920639 0.056 0.060 2.78e+02 9.42e-04 3.21e-05 1.17e-03 5.69e-05 1.72e-03 3.96e-05 1.59e-03 7.34e-05 2.07e-03 4.00e-05 1.57e-02 3.33e-04 2.02e-02 3.92e-04 6.41e-02 8.86e-04 2.08e-01 4.41e-03 4.59e-03 2.03e-04 7.09e-03 3.33e-04 1.15e-02 3.17e-04 6.09e-01 nan 5.68e-01 9.22e-02 2.30e+00 nan 1.44e+00 nan nan nan nan nan nan nan 1.08e-10 7.15e-12 0.35 0.94 nan nan nan nan nan nan nan nan nan 1.37e+45
J095015.53-495731.4 0950155-495732 147.564745 -49.9587267 nan 0.042 1.91e+02 nan nan nan nan nan nan nan nan nan nan 2.78e-03 5.89e-05 3.92e-03 7.95e-05 2.50e-02 4.14e-04 7.08e-02 2.02e-03 1.34e-03 9.87e-05 1.92e-03 1.65e-04 2.18e-03 1.47e-04 4.28e-01 nan 4.88e-01 2.55e-02 6.54e-01 nan 5.85e-01 nan nan nan nan nan nan nan 3.80e-11 6.39e-12 0.53 0.86 nan nan nan nan nan nan nan nan nan 3.09e+44
J100125.93+154612.1 1001259+154613 150.3580654 15.770047 0.008 0.015 6.87e+01 7.81e-04 1.80e-05 1.63e-03 7.22e-05 2.54e-03 3.66e-04 2.43e-03 6.73e-05 4.49e-03 2.03e-04 1.37e-01 2.77e-03 3.50e-01 6.77e-03 6.90e-01 8.90e-03 2.29e+00 2.74e-02 1.38e-02 1.00e-03 1.46e-02 1.55e-03 2.31e-02 1.19e-03 1.07e+01 9.95e-01 1.28e+01 2.91e-01 1.43e+01 3.02e+00 1.10e+01 1.29e+00 nan nan nan nan nan nan 1.24e-09 1.56e-11 0.82 0.99 2.46e-02 28.56 3.72e-02 1.33 79.76 1.56 7.34 17.62 -3.31e+00 1.13e+45
J100143.56-023635.7 1001438-023635 150.431541 -2.6099343 nan 0.089 4.21e+02 2.27e-04 2.51e-06 4.08e-04 8.65e-06 6.69e-04 1.05e-05 6.94e-04 2.11e-05 9.52e-04 3.68e-05 5.68e-03 1.20e-04 9.01e-03 1.74e-04 4.64e-02 7.26e-04 1.78e-01 4.10e-03 1.85e-03 1.16e-04 2.28e-03 1.39e-04 3.05e-03 1.46e-04 1.91e-01 nan 6.81e-01 1.25e-01 1.02e+00 nan 6.30e-01 nan nan nan nan nan nan nan 8.39e-11 5.73e-12 0.68 0.94 nan nan nan nan nan nan nan nan nan 2.82e+45
J101042.81-160834.1 1010430-160835 152.6783948 -16.1428114 0.095 0.080 3.74e+02 nan nan nan nan 3.03e-05 1.25e-06 nan nan nan nan 7.91e-03 1.60e-04 1.02e-02 1.89e-04 4.01e-02 5.91e-04 1.14e-01 2.83e-03 2.11e-03 1.24e-04 3.02e-03 1.92e-04 4.58e-03 2.07e-04 1.05e+00 nan 1.21e+00 5.81e-02 2.36e+00 6.65e-02 7.26e-01 nan nan nan nan nan nan nan 6.96e-11 5.24e-19 1.62 1.00 nan nan nan nan nan nan nan nan nan 2.37e+45
J101124.78-133008.8 1011248-133006 152.8532697 -13.5024682 nan 0.057 2.61e+02 1.00e-04 5.99e-06 1.73e-04 2.39e-06 3.50e-04 1.26e-05 3.41e-04 9.42e-06 3.46e-04 1.11e-05 3.40e-03 7.20e-05 1.18e-02 2.18e-04 5.24e-02 8.20e-04 2.12e-01 5.09e-03 9.33e-04 9.46e-05 1.13e-03 1.32e-04 1.12e-03 1.11e-04 7.58e-01 nan 5.84e-01 8.55e-02 5.35e-01 nan nan nan nan nan nan nan nan nan 1.00e-10 2.26e-12 0.78 0.98 nan nan nan nan nan nan nan nan nan 1.09e+45
J101648.66-140906.0 1016488-140906 154.2027742 -14.1516785 nan 0.069 3.23e+02 nan nan 1.15e-04 nan nan nan nan nan nan nan 2.06e-03 4.56e-05 2.50e-03 5.07e-05 1.72e-02 3.02e-04 1.35e-01 3.11e-03 1.12e-03 9.70e-05 1.53e-03 1.47e-04 1.68e-03 1.27e-04 3.29e+00 1.85e-01 2.67e+00 1.43e-01 2.70e+00 1.22e+00 1.34e+00 nan nan nan nan nan nan nan 4.40e-11 5.86e-12 0.57 0.88 nan nan nan nan nan nan nan nan nan 1.66e+45
J102648.27+470507.9 1026483+470506 156.7011319 47.0855493 0.059 0.086 4.06e+02 6.15e-05 1.81e-06 1.01e-04 6.11e-06 1.76e-04 3.74e-06 1.73e-04 5.91e-06 3.07e-04 nan 1.08e-03 2.57e-05 2.14e-03 4.53e-05 1.80e-02 3.47e-04 6.16e-02 1.76e-03 5.64e-04 5.87e-05 8.32e-04 8.97e-05 7.72e-04 9.45e-05 1.37e+00 nan 1.31e+00 4.43e-02 2.23e+00 3.98e-01 1.41e+00 4.33e-01 nan nan nan nan nan nan 3.16e-11 1.56e-12 0.72 0.95 nan nan nan nan nan nan nan nan nan 2.09e+45
J103408.56+600152.2 1034084+600153 158.5357007 60.0311863 nan 0.032 1.46e+02 9.33e-04 7.74e-06 8.60e-04 3.88e-05 1.54e-03 5.38e-05 1.23e-03 3.29e-05 1.62e-03 5.98e-05 1.01e-02 2.24e-04 1.67e-02 3.08e-04 9.57e-02 1.32e-03 3.80e-01 7.34e-03 3.67e-03 3.21e-04 4.99e-03 4.00e-04 5.80e-03 2.40e-04 1.13e+00 nan 6.48e-01 3.94e-02 1.22e+00 6.25e-01 7.80e-01 nan 2.81e-01 1.45e-02 1.26e-01 1.44e-02 nan nan 1.46e-10 2.12e-11 0.52 0.87 2.29e-03 25.21 8.31e-04 1.98 81.44 0.23 7.43 22.14 -3.36e+00 5.26e+44
J105333.40-273906.9 1053335-273909 163.3892007 -27.6519177 nan 0.100 4.75e+02 2.80e-04 3.61e-06 4.51e-04 6.65e-06 5.78e-04 1.44e-05 5.80e-04 3.74e-06 6.70e-04 5.55e-06 3.67e-03 8.10e-05 8.19e-03 1.51e-04 6.10e-02 9.55e-04 2.92e-01 4.85e-03 1.16e-03 8.11e-05 1.33e-03 1.05e-04 1.94e-03 1.20e-04 9.04e-01 nan 5.60e-01 4.97e-02 1.28e+00 6.43e-01 8.30e-01 nan nan nan nan nan nan nan 1.30e-10 7.66e-12 0.61 0.94 nan nan nan nan nan nan nan nan nan 4.58e+45
J105638.83+141930.3 1056390+141931 164.1618299 14.3251082 nan 0.073 3.42e+02 5.53e-05 4.58e-07 nan nan nan nan nan nan nan nan 2.55e-03 5.40e-05 8.36e-03 1.54e-04 5.73e-02 8.44e-04 2.57e-01 4.97e-03 1.09e-03 7.05e-05 1.34e-03 1.08e-04 1.90e-03 9.99e-05 1.98e+00 4.83e-01 2.05e+00 8.50e-02 1.84e+00 3.04e-01 5.26e-01 nan nan nan nan nan nan nan 1.09e-10 1.79e-12 0.80 0.98 nan nan nan nan nan nan nan nan nan 3.00e+45
J113503.54-513420.2 1135034-513417 173.7647524 -51.5722857 nan 0.035 1.58e+02 nan nan nan nan nan nan nan nan nan nan 5.04e-03 1.07e-04 6.15e-03 1.13e-04 3.88e-02 5.72e-04 1.36e-01 3.27e-03 2.65e-03 2.24e-04 3.08e-03 3.57e-04 3.14e-03 2.17e-04 6.04e-01 nan 5.56e-01 4.16e-02 5.98e-01 1.68e+00 1.53e+00 4.30e-01 nan nan nan nan nan nan 5.32e-11 3.20e-11 0.07 0.62 nan nan nan nan nan nan nan nan nan 3.56e+44
J113549.09+565708.3 1135491+565710 173.9545529 56.9523249 0.051 0.057 2.64e+02 7.24e-04 2.40e-05 1.11e-03 2.96e-05 1.58e-03 3.21e-05 1.71e-03 2.05e-05 2.78e-03 1.20e-04 3.34e-02 7.08e-04 4.65e-02 8.14e-04 1.44e-01 1.98e-03 4.33e-01 1.04e-02 6.32e-03 3.03e-04 1.04e-02 5.16e-04 1.77e-02 5.72e-04 1.67e+00 nan 1.73e+00 7.75e-02 3.44e+00 9.12e-01 5.94e-01 4.04e-01 nan nan nan nan nan nan 2.39e-10 4.92e-12 0.62 0.98 nan nan nan nan nan nan nan nan nan 2.88e+45
J114000.02-201712.6 1140001-201712 175.0001198 -20.2868396 nan 0.046 2.10e+02 2.21e-04 4.47e-06 3.03e-04 7.53e-06 4.84e-04 2.23e-05 5.33e-04 1.62e-05 6.12e-04 1.13e-05 1.59e-03 5.85e-05 2.31e-03 7.89e-05 9.64e-03 4.26e-04 4.17e-02 3.53e-03 1.46e-03 1.13e-04 1.76e-03 1.54e-04 1.72e-03 1.31e-04 1.12e+00 nan 9.05e-01 7.39e-02 nan nan 5.89e-01 nan nan nan nan nan nan nan 1.64e-11 3.86e-12 0.46 0.81 nan nan nan nan nan nan nan nan nan 3.23e+44
J120226.75-012915.4 1202268-012918 180.6114896 -1.487616 0.151 0.150 7.35e+02 nan nan nan nan 5.29e-05 nan nan nan nan nan 1.02e-02 2.17e-04 1.54e-02 2.98e-04 5.36e-02 8.88e-04 2.18e-01 4.22e-03 1.50e-03 8.58e-05 2.61e-03 1.20e-04 5.20e-03 1.87e-04 1.94e+00 3.94e-01 2.54e+00 2.00e-01 3.09e+00 6.74e-01 1.06e+00 1.26e+00 8.16e-01 2.55e-02 3.17e-01 1.91e-02 1.22e-01 1.33e-02 9.98e-11 1.01e-11 0.57 0.91 4.70e-03 28.70 1.41e-03 1.66 75.47 2.77 7.89 22.49 -3.60e+00 1.76e+46
J122654.60-005239.2 1226545-005241 186.7275315 -0.8775813 0.007 0.014 6.23e+01 nan nan 7.09e-04 1.42e-04 nan nan nan nan nan nan 1.52e-02 3.21e-04 2.68e-02 4.94e-04 8.77e-01 1.21e-02 6.16e+00 6.81e-02 8.54e-03 6.77e-04 1.07e-02 1.06e-03 1.20e-02 5.96e-04 4.11e+01 1.35e+00 3.29e+01 2.61e+00 2.20e+01 1.76e+00 1.74e+01 1.91e+00 6.79e+00 7.96e-02 2.67e+00 4.90e-02 9.74e-01 2.88e-02 2.19e-09 5.84e-11 0.66 0.97 1.36e-02 38.81 6.49e-04 2.78 47.46 7481.65 9.04 30.68 -4.21e+00 2.00e+45
J122849.41-293738.6 1228492-293738 187.2058797 -29.6273984 0.027 0.040 1.82e+02 2.83e-04 8.09e-06 7.17e-04 2.97e-05 6.23e-04 2.58e-05 9.86e-04 1.73e-05 1.45e-03 2.26e-05 1.25e-02 2.53e-04 2.98e-02 5.21e-04 4.34e-02 6.80e-04 1.36e-01 3.39e-03 3.83e-03 2.61e-04 5.78e-03 3.57e-04 7.52e-03 3.60e-04 7.00e-01 nan 1.02e+00 5.11e-02 2.24e-01 nan nan nan nan nan nan nan nan nan 8.53e-11 2.64e-12 0.65 0.97 nan nan nan nan nan nan nan nan nan 6.15e+44
J123302.45+000018.0 1233023+000017 188.2602468 0.0050031 nan 0.091 4.28e+02 nan nan 1.18e-04 2.29e-06 nan nan nan nan nan nan 1.50e-03 3.45e-05 3.99e-03 8.08e-05 1.46e-02 3.10e-04 3.64e-02 1.34e-03 5.40e-04 6.17e-05 7.71e-04 7.24e-05 8.68e-04 9.52e-05 5.10e-02 nan 5.78e-01 5.52e-02 2.04e-01 nan nan nan 2.30e-01 1.15e-02 1.03e-01 9.40e-03 4.16e-02 8.80e-03 2.36e-11 1.67e-12 0.67 0.93 1.35e-03 27.19 5.18e-04 1.41 82.57 0.21 7.71 18.35 -3.51e+00 1.08e+45
J124046.38+273353.8 1240463+273355 190.1932699 27.5649509 0.057 0.049 2.25e+02 3.77e-04 1.39e-05 4.44e-04 2.09e-05 8.31e-04 2.99e-05 9.61e-04 3.90e-05 1.44e-03 1.19e-05 1.45e-02 3.08e-04 2.24e-02 4.13e-04 8.72e-02 1.12e-03 3.16e-01 7.56e-03 3.40e-03 2.29e-04 5.12e-03 3.21e-04 8.57e-03 3.39e-04 1.42e+00 nan 9.45e-01 3.77e-02 1.77e+00 8.32e-01 9.60e-01 nan nan nan nan nan nan nan 1.38e-10 6.37e-12 0.74 0.96 nan nan nan nan nan nan nan nan nan 1.25e+45
J130634.93-493149.6 1306351-493152 196.6455446 -49.5304498 0.052 0.057 2.65e+02 nan nan nan nan nan nan nan nan nan nan 3.16e-03 6.70e-05 4.21e-03 8.15e-05 2.47e-02 3.65e-04 4.56e-02 1.39e-03 1.16e-03 1.21e-04 1.40e-03 1.84e-04 1.41e-03 1.39e-04 5.00e-01 nan 6.05e-01 3.45e-02 7.52e-01 4.83e-01 2.45e-01 nan 4.58e-01 1.62e-02 1.88e-01 1.53e-02 5.85e-02 1.52e-02 2.74e-11 1.17e-11 0.09 0.70 4.47e-03 22.83 4.66e-04 1.55 96.15 0.23 7.69 16.51 -3.50e+00 6.08e+44
J132419.88+053704.7 1324197+053705 201.0828588 5.6179771 nan 0.232 1.19e+03 1.02e-04 1.23e-06 1.44e-04 2.66e-06 2.47e-04 6.36e-06 2.38e-04 4.16e-06 2.49e-04 4.12e-06 4.24e-02 8.59e-04 8.65e-02 1.51e-03 1.72e-01 2.38e-03 2.62e-01 5.55e-03 7.97e-04 6.97e-05 2.12e-03 9.98e-05 9.91e-03 2.19e-04 1.22e+00 nan 8.92e-01 8.17e-02 nan nan nan nan nan nan nan nan nan nan 3.65e-10 1.83e-12 0.18 1.00 nan nan nan nan nan nan nan nan nan 1.35e+47
J135840.54-160825.7 1358406-160824 209.6689274 -16.1404877 0.036 0.033 1.52e+02 nan nan nan nan 2.29e-04 2.75e-06 nan nan nan nan 1.11e-02 2.76e-04 1.66e-02 3.52e-04 9.02e-02 1.25e-03 2.74e-01 7.56e-03 9.13e-03 3.11e-04 1.03e-02 4.57e-04 1.08e-02 3.99e-04 7.30e-01 nan 9.37e-01 7.42e-02 4.44e-01 nan 1.52e+00 1.15e+00 nan nan nan nan nan nan 1.42e-10 4.00e-21 1.18 1.00 nan nan nan nan nan nan nan nan nan 5.69e+44
J140629.94-122213.5 1406298-122213 211.6247679 -12.37042 0.077 0.067 3.11e+02 1.92e-04 8.67e-06 3.28e-04 1.06e-05 5.24e-04 1.88e-05 6.46e-04 2.56e-05 8.46e-04 3.43e-05 5.00e-03 1.06e-04 6.78e-03 1.31e-04 5.13e-02 7.56e-04 1.30e-01 3.00e-03 2.34e-03 1.36e-04 3.00e-03 1.69e-04 3.48e-03 2.09e-04 7.44e-01 nan 1.21e+00 7.37e-02 2.01e+00 3.87e+00 1.17e+00 nan nan nan nan nan nan nan 7.27e-11 5.18e-12 0.67 0.93 nan nan nan nan nan nan nan nan nan 1.67e+45
J141048.74-364411.7 1410488-364411 212.7030963 -36.7366052 0.063 0.067 3.11e+02 nan nan nan nan nan nan nan nan nan nan 1.44e-02 3.06e-04 1.88e-02 3.47e-04 5.31e-02 7.83e-04 1.57e-01 3.47e-03 2.41e-03 1.37e-04 3.61e-03 2.33e-04 5.73e-03 2.06e-04 4.64e-01 nan 5.29e-01 2.69e-02 8.74e-01 nan 1.63e-01 nan nan nan nan nan nan nan 8.89e-11 4.20e-12 0.49 0.95 nan nan nan nan nan nan nan nan nan 1.44e+45
J142231.37+260205.3 1422313+260205 215.630742 26.0348247 0.159 0.126 6.07e+02 1.50e-04 1.40e-05 2.32e-04 1.69e-05 2.39e-04 5.71e-06 2.72e-04 8.77e-06 3.37e-04 8.07e-06 4.82e-03 1.02e-04 7.47e-03 1.38e-04 3.15e-02 4.64e-04 1.07e-01 2.66e-03 9.57e-04 5.99e-05 1.29e-03 8.10e-05 2.73e-03 9.29e-05 9.61e-01 nan 1.36e+00 3.99e-02 2.29e+00 4.32e-01 nan nan nan nan nan nan nan nan 5.05e-11 3.72e-12 0.60 0.93 nan nan nan nan nan nan nan nan nan 5.97e+45
J142522.24+141126.6 1425222+141128 216.342678 14.1907398 nan 0.053 2.46e+02 2.16e-04 8.16e-06 3.40e-04 4.69e-06 4.93e-04 9.09e-06 6.49e-04 4.42e-05 7.73e-04 1.99e-05 1.25e-02 2.64e-04 2.71e-02 4.74e-04 7.96e-02 1.03e-03 2.72e-01 5.01e-03 2.60e-03 1.12e-04 3.47e-03 1.73e-04 4.77e-03 1.76e-04 2.02e+00 1.23e-01 1.57e+00 9.39e-02 2.29e+00 5.85e-01 3.54e-01 1.39e+00 nan nan nan nan nan nan 1.35e-10 4.08e-12 0.78 0.97 nan nan nan nan nan nan nan nan nan 1.69e+45
J142816.49+000009.0 1428164+000010 217.06871 0.0025248 0.053 0.115 5.52e+02 1.37e-04 6.80e-06 1.58e-04 1.17e-06 3.52e-04 1.69e-05 2.82e-04 5.20e-06 3.79e-04 1.12e-05 2.57e-03 5.69e-05 3.30e-03 6.70e-05 2.46e-02 3.85e-04 1.03e-01 2.56e-03 8.95e-04 6.59e-05 1.09e-03 1.13e-04 1.34e-03 1.07e-04 8.89e-01 nan 6.23e-01 3.01e-02 2.00e-01 nan 1.58e+00 nan 2.28e-01 1.46e-02 9.56e-02 1.63e-02 nan nan 4.24e-11 3.87e-12 0.57 0.92 1.11e-03 28.53 1.45e-04 2.19 69.93 1.20 7.96 23.74 -3.64e+00 3.10e+45
J143527.36+722646.4 1435271+722648 218.8640392 72.4462303 nan 0.035 1.60e+02 nan nan nan nan 7.05e-05 nan nan nan nan nan 2.93e-03 6.49e-05 5.92e-03 1.14e-04 5.25e-02 7.73e-04 3.15e-01 5.80e-03 1.52e-03 1.16e-04 1.85e-03 1.62e-04 1.70e-03 1.58e-04 4.25e+00 1.65e-01 3.68e+00 7.76e-02 3.67e+00 4.09e-01 2.76e+00 4.69e-01 nan nan nan nan nan nan 1.10e-10 1.83e-11 0.15 0.86 nan nan nan nan nan nan nan nan nan 1.10e+45
J143623.34+164938.1 1436233+164940 219.0972712 16.8272727 0.076 0.090 4.23e+02 1.73e-04 1.28e-06 3.14e-04 2.31e-06 6.10e-04 2.25e-05 6.09e-04 3.20e-05 8.38e-04 1.85e-05 6.64e-03 1.41e-04 1.21e-02 2.22e-04 4.36e-02 6.43e-04 1.64e-01 3.79e-03 2.01e-03 7.79e-05 3.13e-03 1.10e-04 4.66e-03 1.20e-04 2.43e-01 nan 4.75e-01 3.86e-02 8.09e-01 5.21e-01 1.68e+00 nan nan nan nan nan nan nan 7.34e-11 4.20e-12 0.73 0.95 nan nan nan nan nan nan nan nan nan 2.37e+45
J143757.61-200745.0 1437577-200745 219.4900474 -20.1291851 nan 0.096 4.57e+02 1.07e-04 1.67e-06 1.65e-04 9.55e-06 2.42e-04 5.79e-06 3.03e-04 5.87e-06 3.51e-04 8.73e-06 3.11e-03 6.30e-05 3.95e-03 8.00e-05 3.51e-02 5.49e-04 1.20e-01 2.87e-03 1.06e-03 8.36e-05 1.60e-03 1.22e-04 2.38e-03 1.20e-04 2.12e+00 5.15e-02 2.37e+00 1.44e-01 5.03e+00 3.08e-01 2.03e+00 1.47e+00 nan nan nan nan nan nan 5.08e-11 4.01e-12 0.59 0.93 1.82e-02 23.84 1.24e-04 2.36 82.00 9.27 8.28 16.19 -3.81e+00 5.71e+45
J144018.74-410646.7 1440189-410647 220.0781192 -41.1129877 nan 0.119 5.74e+02 nan nan nan nan nan nan nan nan nan nan 1.62e-03 3.73e-05 2.50e-03 5.30e-05 3.56e-02 5.25e-04 2.61e-01 5.76e-03 9.71e-04 6.98e-05 1.27e-03 9.98e-05 1.66e-03 1.19e-04 1.86e+00 3.38e-01 1.79e+00 2.49e-02 1.92e+00 2.43e-01 2.16e+00 nan nan nan nan nan nan nan 8.27e-11 8.36e-12 0.56 0.91 nan nan nan nan nan nan nan nan nan 8.10e+45
J144248.07-403546.6 1442482-403547 220.7003004 -40.5962866 0.017 0.025 1.13e+02 nan nan nan nan nan nan nan nan nan nan 3.24e-05 7.13e-06 5.41e-05 1.47e-05 8.04e-04 1.95e-04 9.87e-03 1.06e-03 nan nan nan nan nan nan 2.08e-01 nan 4.54e-01 7.33e-02 1.65e+00 nan 5.06e-01 nan nan nan nan nan nan nan 3.53e-12 4.52e-13 0.58 0.89 nan nan nan nan nan nan nan nan nan 2.22e+43
J150231.92+142135.3 1502320+142132 225.6330261 14.3598165 0.162 0.118 5.66e+02 9.71e-05 3.67e-06 1.79e-04 1.11e-05 2.82e-04 6.76e-06 3.48e-04 1.93e-06 4.17e-04 1.88e-05 3.60e-03 7.62e-05 6.53e-03 1.26e-04 3.38e-02 5.30e-04 1.56e-01 3.01e-03 1.18e-03 7.49e-05 1.57e-03 9.81e-05 2.43e-03 1.01e-04 2.57e-01 nan 1.69e+00 8.39e-02 2.37e+00 2.79e-01 7.69e-01 nan nan nan nan nan nan nan 6.17e-11 4.36e-12 0.60 0.93 nan nan nan nan nan nan nan nan nan 6.25e+45
J151210.82-134159.1 1512107-134200 228.0451174 -13.6997699 nan 0.074 3.45e+02 1.69e-04 6.39e-06 3.37e-04 6.52e-06 4.97e-04 1.23e-05 5.96e-04 2.96e-05 7.09e-04 2.87e-05 2.41e-03 5.10e-05 3.58e-03 7.25e-05 2.80e-02 4.64e-04 9.36e-02 2.67e-03 1.38e-03 8.52e-05 2.01e-03 1.28e-04 2.18e-03 1.08e-04 3.41e-01 nan 5.21e-01 1.07e-01 4.35e-01 1.66e-01 1.38e-01 nan nan nan nan nan nan nan 4.63e-11 4.53e-12 0.62 0.91 nan nan nan nan nan nan nan nan nan 1.11e+45
J151211.09+275939.8 1512112+275941 228.0462475 27.9943933 0.057 0.082 3.86e+02 nan nan nan nan nan nan nan nan 5.63e-04 1.93e-04 4.13e-03 8.74e-05 9.87e-03 1.82e-04 5.66e-02 8.34e-04 2.46e-01 4.53e-03 1.59e-03 8.34e-05 2.08e-03 1.19e-04 2.54e-03 1.41e-04 1.60e+00 2.73e-01 1.34e+00 2.46e-02 2.00e+00 2.94e-01 1.13e+00 5.24e-01 nan nan nan nan nan nan 1.17e-10 6.70e-12 0.70 0.95 nan nan nan nan nan nan nan nan nan 3.53e+45
J151656.15+245441.6 1516562+245440 229.2339666 24.9115706 nan 0.101 4.80e+02 1.26e-04 3.61e-06 2.32e-04 7.89e-06 3.66e-04 1.15e-05 3.92e-04 5.77e-06 4.64e-04 2.14e-06 4.17e-03 9.21e-05 6.03e-03 1.17e-04 1.93e-02 3.20e-04 4.82e-02 1.47e-03 9.42e-04 6.94e-05 1.30e-03 1.18e-04 2.02e-03 1.08e-04 8.05e-01 nan 3.94e-01 1.02e-01 nan nan 1.52e+00 nan nan nan nan nan nan nan 2.85e-11 2.75e-12 0.49 0.91 nan nan nan nan nan nan nan nan nan 1.33e+45
J151947.04+394535.5 1519470+394538 229.9460064 39.7598855 0.047 0.059 2.73e+02 2.87e-04 2.38e-06 4.03e-04 6.31e-06 5.19e-04 6.22e-06 4.72e-04 4.35e-06 5.66e-04 1.25e-05 2.81e-03 5.69e-05 7.90e-03 1.46e-04 6.46e-02 7.73e-04 5.29e-01 6.82e-03 1.21e-03 7.48e-05 1.58e-03 1.13e-04 1.38e-03 1.03e-04 3.29e+00 2.69e-01 2.79e+00 8.61e-02 1.03e+00 5.07e-01 1.85e-01 nan nan nan nan nan nan nan 1.74e-10 6.84e-12 0.64 0.96 nan nan nan nan nan nan nan nan nan 2.60e+45
J152431.14-111247.5 1524310-111250 231.1297887 -11.2132029 0.052 0.052 2.41e+02 nan nan nan nan 1.66e-04 nan nan nan nan nan 5.67e-03 1.20e-04 8.05e-03 1.56e-04 5.14e-02 8.52e-04 1.98e-01 3.83e-03 3.20e-03 1.59e-04 4.24e-03 1.95e-04 4.54e-03 2.22e-04 9.32e-01 nan 7.15e-01 1.11e-01 2.97e-01 nan nan nan nan nan nan nan nan nan 9.58e-11 1.44e-11 0.55 0.87 nan nan nan nan nan nan nan nan nan 1.05e+45
J153505.63-261129.9 1535056-261127 233.7734762 -26.1916565 0.068 0.053 2.46e+02 1.62e-04 7.31e-06 2.72e-04 1.25e-05 3.64e-04 1.61e-05 4.68e-04 1.72e-05 5.80e-04 4.92e-05 2.58e-03 5.46e-05 3.22e-03 6.83e-05 3.02e-02 5.56e-04 1.88e-01 3.64e-03 1.58e-03 9.75e-05 1.94e-03 1.89e-04 2.21e-03 1.40e-04 3.64e+00 3.00e-02 2.87e+00 4.20e-01 3.76e+00 4.43e-01 2.29e+00 nan nan nan nan nan nan nan 6.98e-11 3.97e-12 0.70 0.95 3.13e-03 32.81 5.50e-05 2.68 57.22 67.63 8.67 23.19 -4.01e+00 1.95e+45
J153619.72+092039.0 1536198+092036 234.0821981 9.3441879 0.033 0.042 1.93e+02 1.91e-04 4.93e-06 3.66e-04 2.29e-05 4.63e-04 3.29e-05 4.80e-04 1.99e-05 7.10e-04 1.37e-05 3.92e-03 8.31e-05 4.81e-03 9.30e-05 2.46e-02 4.08e-04 8.32e-02 2.15e-03 2.11e-03 1.87e-04 4.35e-03 nan 3.55e-03 nan 1.82e-01 nan 4.78e-01 8.60e-02 1.23e+00 nan 4.66e-01 nan nan nan nan nan nan nan 3.98e-11 3.87e-12 0.63 0.91 nan nan nan nan nan nan nan nan nan 3.13e+44
J153919.65+045207.5 1539195+045206 234.8318839 4.8687632 0.039 0.058 2.66e+02 nan nan nan nan nan nan nan nan 2.49e-04 8.02e-06 1.04e-02 2.21e-04 1.35e-02 2.61e-04 4.30e-02 6.73e-04 1.06e-01 2.45e-03 3.66e-03 1.89e-04 5.60e-03 3.35e-04 8.19e-03 2.87e-04 4.71e-01 nan 4.14e-01 2.33e-02 1.29e+00 6.78e-01 nan nan nan nan nan nan nan nan 7.46e-11 1.44e-20 0.95 1.00 nan nan nan nan nan nan nan nan nan 8.49e+44
J154357.32+283126.1 1543571+283127 235.9888601 28.5239359 0.032 0.044 2.01e+02 nan nan nan nan 9.28e-05 2.56e-06 nan nan nan nan 5.74e-03 1.22e-04 8.05e-03 1.56e-04 5.73e-02 7.92e-04 2.77e-01 5.35e-03 4.04e-03 1.67e-04 5.09e-03 2.44e-04 4.87e-03 1.97e-04 1.01e+00 nan 9.19e-01 2.95e-02 6.71e-01 4.18e-01 6.24e-01 nan nan nan nan nan nan nan 8.44e-11 4.59e-18 1.30 1.00 nan nan nan nan nan nan nan nan nan 7.51e+44
J155353.64-361913.2 1553536-361910 238.4735336 -36.3203551 nan 0.121 5.81e+02 nan nan nan nan nan nan nan nan nan nan 1.86e-03 5.49e-05 2.21e-03 6.30e-05 1.73e-02 5.25e-04 4.24e-02 1.99e-03 9.27e-04 8.45e-05 1.45e-03 1.24e-04 1.89e-03 1.20e-04 1.09e+00 nan 7.51e-01 7.39e-02 2.18e+00 4.66e+00 6.19e-01 nan nan nan nan nan nan nan 2.16e-11 8.52e-12 0.34 0.72 nan nan nan nan nan nan nan nan nan 2.59e+45
J155844.02-365339.8 1558441-365338 239.6834316 -36.8944138 nan 0.046 2.10e+02 nan nan nan nan nan nan nan nan nan nan 2.20e-03 5.06e-05 2.85e-03 6.57e-05 2.83e-02 4.42e-04 1.55e-01 3.70e-03 1.60e-03 1.14e-04 2.24e-03 1.55e-04 1.99e-03 1.32e-04 6.68e-01 nan 8.69e-01 7.12e-02 4.41e-01 nan nan nan nan nan nan nan nan nan 5.76e-11 7.75e-12 0.57 0.88 nan nan nan nan nan nan nan nan nan 5.58e+44
J161357.17+654309.9 1613570+654309 243.4882437 65.7194408 0.129 0.068 3.17e+02 3.94e-03 1.81e-05 3.03e-03 1.40e-05 4.87e-03 3.14e-05 4.13e-03 2.28e-05 4.64e-03 4.70e-05 2.59e-02 5.25e-04 3.73e-02 6.53e-04 9.02e-02 1.25e-03 2.06e-01 3.41e-03 8.64e-03 2.86e-04 1.04e-02 4.72e-04 1.81e-02 5.51e-04 5.49e-01 nan 5.41e-01 3.95e-02 8.55e-01 3.36e-01 1.93e-01 nan 3.57e-01 1.40e-02 1.41e-01 1.30e-02 4.80e-02 1.44e-02 1.44e-10 5.09e-12 0.00 0.97 3.04e-03 23.78 7.45e-03 1.07 99.54 0.02 6.95 16.78 -3.11e+00 2.26e+45
J161642.76+041228.2 1616427+041227 244.1781757 4.2078552 0.091 0.074 3.44e+02 1.01e-03 3.71e-06 1.39e-03 1.15e-05 1.72e-03 1.59e-05 2.07e-03 4.19e-05 2.38e-03 5.05e-05 1.69e-02 3.43e-04 2.35e-02 4.34e-04 6.56e-02 9.67e-04 1.73e-01 3.50e-03 4.73e-03 1.74e-04 7.06e-03 2.86e-04 1.17e-02 3.02e-04 7.19e-01 nan 5.34e-01 4.22e-02 4.73e-01 nan nan nan nan nan nan nan nan nan 1.05e-10 3.38e-12 0.30 0.97 nan nan nan nan nan nan nan nan nan 2.13e+45
J161813.21-084817.9 1618132-084820 244.5550498 -8.8049895 0.129 0.069 3.23e+02 nan nan nan nan nan nan 3.01e-05 5.82e-07 nan nan 5.68e-03 1.20e-04 1.04e-02 2.01e-04 6.38e-02 8.82e-04 2.36e-01 5.22e-03 1.71e-03 1.15e-04 2.53e-03 1.77e-04 3.77e-03 2.01e-04 7.55e-01 nan 1.32e+00 4.52e-02 2.38e+00 4.62e-01 3.43e+00 nan nan nan nan nan nan nan 9.06e-11 1.42e-19 2.38 1.00 nan nan nan nan nan nan nan nan nan 2.22e+45
J162550.16+163433.0 1625502+163436 246.4590099 16.5758599 0.029 0.027 1.23e+02 nan nan nan nan 3.75e-04 4.35e-05 nan nan nan nan 6.38e-03 2.59e-04 8.14e-03 4.35e-04 1.83e-02 9.26e-04 1.39e-02 1.19e-03 6.77e-03 nan 2.58e-03 3.83e-04 8.61e-03 nan 3.64e-01 nan 6.20e-01 4.07e-02 1.76e+00 nan 1.15e+00 7.53e-01 nan nan nan nan nan nan 2.49e-11 1.97e-12 0.48 0.93 nan nan nan nan nan nan nan nan nan 9.91e+43
J163120.97-295911.9 1631210-295912 247.8374056 -29.9866423 nan 0.067 3.11e+02 6.68e-05 3.02e-06 1.24e-04 2.05e-05 1.22e-03 nan 2.64e-04 3.65e-05 4.33e-04 1.44e-05 4.36e-03 9.24e-05 1.08e-02 2.09e-04 5.17e-02 8.09e-04 1.48e-01 3.81e-03 1.15e-03 1.03e-04 1.29e-03 1.61e-04 1.77e-03 1.34e-04 3.37e-01 nan 5.26e-01 6.01e-02 nan nan nan nan nan nan nan nan nan nan 8.15e-11 2.21e-12 0.77 0.97 nan nan nan nan nan nan nan nan nan 1.31e+45
J164755.87-030143.4 1647560-030145 251.9828076 -3.0287262 0.061 0.064 2.97e+02 1.73e-04 1.28e-06 3.64e-04 1.14e-05 4.93e-04 4.54e-06 8.33e-04 2.46e-05 1.05e-03 3.00e-05 4.92e-03 1.09e-04 7.07e-03 1.37e-04 4.11e-02 5.68e-04 1.95e-01 3.95e-03 2.41e-03 1.40e-04 3.61e-03 2.06e-04 4.17e-03 2.23e-04 1.38e+00 nan 1.48e+00 9.91e-02 1.52e+00 3.04e+00 1.50e-02 nan nan nan nan nan nan nan 7.20e-11 4.63e-12 0.69 0.94 nan nan nan nan nan nan nan nan nan 1.53e+45
J164914.19+342509.9 1649140+342510 252.3091275 34.4194226 0.111 0.086 4.07e+02 nan nan 2.04e-05 1.36e-06 nan nan 6.25e-05 7.77e-06 nan nan 3.61e-03 7.64e-05 4.26e-03 8.24e-05 3.87e-02 5.71e-04 1.31e-01 2.90e-03 1.47e-03 1.11e-04 2.20e-03 1.80e-04 2.85e-03 1.39e-04 2.28e+00 3.62e-01 2.24e+00 8.38e-02 2.69e+00 9.51e-01 1.96e+00 3.66e+00 nan nan nan nan nan nan 5.03e-11 8.38e-14 1.10 1.00 nan nan nan nan nan nan nan nan nan 3.65e+45
J171756.36+123507.7 1717563+123505 259.4848706 12.5854935 nan 0.097 4.58e+02 nan nan nan nan nan nan nan nan 9.87e-05 1.97e-05 1.00e-03 2.59e-05 1.56e-03 3.74e-05 1.20e-02 2.76e-04 5.51e-02 1.88e-03 5.42e-04 4.84e-05 6.01e-04 7.25e-05 7.34e-04 7.03e-05 6.72e-01 nan 6.67e-01 4.76e-02 7.64e-01 3.66e-01 nan nan nan nan nan nan nan nan 2.38e-11 1.80e-12 0.66 0.93 nan nan nan nan nan nan nan nan nan 1.56e+45
J173608.39+491833.3 1736083+491833 264.0349747 49.3092699 nan 0.078 3.66e+02 2.09e-04 3.84e-06 2.94e-04 2.98e-06 5.38e-04 1.44e-05 6.50e-04 2.28e-05 1.03e-03 4.38e-05 1.18e-02 2.50e-04 2.09e-02 3.84e-04 7.77e-02 9.30e-04 2.73e-01 4.02e-03 2.06e-03 8.52e-05 3.30e-03 1.12e-04 4.26e-03 1.57e-04 8.15e-01 nan 6.17e-01 2.31e-02 1.30e+00 5.28e-01 9.75e-01 nan nan nan nan nan nan nan 1.34e-10 4.37e-12 0.76 0.97 nan nan nan nan nan nan nan nan nan 2.85e+45
J173757.13-685734.8 1737573-685736 264.4880797 -68.9596761 0.046 0.074 3.44e+02 nan nan nan nan nan nan nan nan nan nan 7.55e-03 1.60e-04 1.02e-02 1.88e-04 8.47e-02 1.17e-03 3.59e-01 6.94e-03 2.33e-03 1.67e-04 3.07e-03 2.07e-04 3.62e-03 2.17e-04 2.40e+00 2.86e-01 2.28e+00 6.92e-02 1.60e+00 nan 1.86e+00 nan nan nan nan nan nan nan 1.61e-10 1.09e-11 0.68 0.94 nan nan nan nan nan nan nan nan nan 4.17e+45
J175618.93+110149.6 1756191+110149 269.0788999 11.0304554 nan 0.062 2.87e+02 3.81e-05 1.58e-06 1.04e-04 4.40e-06 1.40e-04 6.73e-06 1.53e-04 6.19e-06 2.79e-04 3.98e-05 1.95e-03 5.39e-05 2.51e-03 6.48e-05 1.59e-02 4.11e-04 4.62e-02 2.60e-03 5.40e-04 1.13e-04 7.52e-04 1.04e-04 7.67e-04 1.15e-04 3.69e-01 nan 8.76e-01 1.32e-01 6.24e-01 nan 1.09e+00 2.18e+00 nan nan nan nan nan nan 2.24e-11 1.14e-12 0.71 0.95 nan nan nan nan nan nan nan nan nan 6.29e+44
J175916.31-032646.4 1759165-032646 269.8179735 -3.4462435 nan 0.110 5.24e+02 1.08e-05 1.53e-06 1.83e-05 1.23e-06 3.89e-05 8.97e-07 9.04e-05 3.25e-06 1.36e-04 7.61e-06 4.92e-03 1.04e-04 1.46e-02 2.68e-04 1.49e-02 3.28e-04 2.36e-02 1.46e-03 5.70e-04 6.45e-05 1.43e-03 1.18e-04 3.39e-03 1.66e-04 5.50e-01 nan 8.48e-01 6.97e-02 1.78e+00 nan 1.04e+00 nan nan nan nan nan nan nan 3.95e-11 5.80e-14 0.98 1.00 nan nan nan nan nan nan nan nan nan 2.60e+45
J180007.26+663654.3 1800075+663652 270.0302831 66.6150908 0.026 0.021 9.49e+01 7.95e-05 4.54e-06 nan nan nan nan nan nan nan nan 1.40e-02 2.97e-04 1.74e-02 3.04e-04 1.42e-01 1.83e-03 7.54e-01 1.18e-02 7.82e-03 3.17e-04 1.10e-02 4.67e-04 1.13e-02 4.06e-04 2.02e+00 3.76e-02 1.89e+00 1.23e-02 2.73e+00 7.45e-02 1.43e+00 1.31e-01 7.67e-01 1.54e-02 nan nan nan nan 2.01e-10 3.51e-12 0.88 0.98 4.66e-03 28.04 1.47e-03 1.83 74.95 2.75 7.82 23.32 -3.57e+00 3.80e+44
J181700.26+155449.2 1817002+155450 274.2510951 15.9136876 nan 0.095 4.50e+02 1.43e-04 4.88e-06 2.00e-04 2.95e-06 3.88e-04 1.43e-05 4.08e-04 1.73e-05 4.36e-04 3.25e-05 3.94e-03 8.71e-05 2.00e-02 3.87e-04 5.63e-02 8.30e-04 1.88e-01 4.15e-03 1.64e-03 9.21e-05 1.64e-03 1.20e-04 2.50e-03 1.11e-04 3.67e-01 nan 1.11e+00 2.08e-02 9.97e-01 nan 7.97e-01 nan nan nan nan nan nan nan 1.03e-10 3.27e-12 0.76 0.97 nan nan nan nan nan nan nan nan nan 4.17e+45
J182435.16+144156.9 1824353+144158 276.1465259 14.6991471 nan 0.112 5.35e+02 3.89e-05 nan 9.37e-05 1.47e-06 1.77e-04 1.14e-05 1.92e-04 1.20e-05 2.44e-04 4.04e-06 1.92e-03 4.42e-05 2.49e-03 5.28e-05 2.57e-02 4.03e-04 1.34e-01 2.60e-03 8.05e-04 5.71e-05 1.02e-03 8.49e-05 1.44e-03 7.55e-05 1.26e+00 nan 1.03e+00 6.61e-02 2.00e+00 nan 3.89e-01 nan nan nan nan nan nan nan 5.19e-11 2.79e-12 0.62 0.95 nan nan nan nan nan nan nan nan nan 4.10e+45
J183010.24-602431.3 1830104-602430 277.5426744 -60.4087078 0.053 0.037 1.68e+02 nan nan nan nan nan nan nan nan nan nan 1.63e-02 3.45e-04 1.98e-02 3.65e-04 7.33e-02 1.08e-03 2.14e-01 4.94e-03 7.95e-03 nan 5.78e-03 4.69e-04 8.76e-03 4.92e-04 4.53e-01 nan 8.95e-01 5.44e-02 1.54e+00 nan 1.49e+00 nan nan nan nan nan nan nan 9.90e-11 4.46e-11 0.09 0.69 nan nan nan nan nan nan nan nan nan 6.65e+44
J183820.32-652539.1 1838203-652537 279.5846827 -65.4275519 0.014 0.021 9.65e+01 nan nan nan nan nan nan nan nan nan nan 4.11e-02 8.71e-04 9.69e-02 1.79e-03 5.67e-01 7.32e-03 2.05e+00 3.78e-02 9.92e-03 6.49e-04 1.46e-02 1.11e-03 1.66e-02 7.18e-04 1.83e+00 5.09e-02 1.23e+00 7.71e-02 1.83e+00 9.06e-01 nan nan nan nan nan nan nan nan 9.54e-10 4.37e-11 0.72 0.96 nan nan nan nan nan nan nan nan nan 1.18e+45
J184303.04+372358.9 1843031+372401 280.7626752 37.3997129 0.023 0.028 1.28e+02 9.21e-04 2.12e-05 2.04e-03 nan 2.09e-03 6.55e-05 2.37e-03 3.06e-05 3.10e-03 6.28e-05 1.11e-02 2.34e-04 1.30e-02 2.28e-04 7.73e-02 1.07e-03 2.58e-01 5.70e-03 7.71e-03 3.69e-04 1.01e-02 5.56e-04 1.08e-02 3.78e-04 6.32e-01 nan 6.50e-01 3.58e-02 1.14e+00 2.18e+00 2.03e-01 nan nan nan nan nan nan nan 8.31e-11 2.91e-11 0.38 0.74 nan nan nan nan nan nan nan nan nan 3.07e+44
J184853.83+323728.7 1848537+323726 282.2243314 32.6246411 nan 0.080 3.76e+02 nan nan nan nan 5.87e-05 1.62e-06 9.92e-05 2.28e-06 1.21e-04 3.45e-06 3.47e-03 7.36e-05 6.13e-03 1.13e-04 6.75e-02 8.08e-04 3.12e-01 5.47e-03 1.22e-03 6.85e-05 1.85e-03 9.39e-05 2.75e-03 1.14e-04 3.48e+00 2.21e-01 3.31e+00 6.36e-02 2.88e+00 2.76e-01 2.48e+00 nan nan nan nan nan nan nan 8.36e-11 7.77e-13 0.75 0.99 1.76e-03 36.48 2.02e-04 2.40 53.39 53.14 8.49 27.25 -3.92e+00 4.94e+45
J191502.61+284347.4 1915027+284349 288.7608943 28.7298348 0.084 0.073 3.39e+02 3.09e-04 5.70e-06 5.00e-04 1.84e-05 1.03e-03 8.51e-06 9.04e-04 2.00e-05 1.22e-03 1.91e-05 2.05e-02 4.16e-04 2.84e-02 5.23e-04 7.91e-02 1.09e-03 1.96e-01 4.52e-03 2.73e-03 1.61e-04 4.51e-03 2.49e-04 8.60e-03 2.61e-04 9.57e-01 nan 4.76e-01 6.60e-02 2.30e+00 7.35e-01 1.25e+00 3.45e+00 nan nan nan nan nan nan 1.20e-10 2.35e-22 0.59 1.00 nan nan nan nan nan nan nan nan nan 2.18e+45
J193314.34+410105.8 1933144+410107 293.3097677 41.0182793 nan 0.057 2.65e+02 1.05e-04 5.49e-06 2.16e-04 1.59e-05 4.10e-04 1.51e-05 4.29e-04 4.58e-05 6.51e-04 8.40e-06 1.29e-02 2.74e-04 4.28e-02 7.88e-04 1.35e-01 1.86e-03 6.84e-01 1.32e-02 1.51e-03 8.21e-05 1.88e-03 1.18e-04 3.02e-03 1.36e-04 2.10e+00 7.98e-02 1.54e+00 4.06e-02 5.24e-01 nan 1.21e+00 nan nan nan nan nan nan nan 2.86e-10 3.33e-12 0.81 0.99 nan nan nan nan nan nan nan nan nan 3.16e+45
J194344.77+431633.2 1943447+431630 295.9365439 43.275891 nan 0.092 4.34e+02 1.48e-04 2.32e-06 2.55e-04 2.35e-06 4.42e-04 6.52e-06 5.86e-04 7.01e-06 7.10e-04 9.81e-06 6.37e-03 1.35e-04 9.32e-03 1.72e-04 3.57e-02 4.93e-04 1.07e-01 2.17e-03 1.59e-03 7.17e-05 2.60e-03 1.10e-04 4.52e-03 1.29e-04 3.10e-01 nan 5.85e-01 2.84e-02 2.31e+00 7.63e-01 2.15e-01 nan nan nan nan nan nan nan 5.51e-11 4.89e-12 0.62 0.92 nan nan nan nan nan nan nan nan nan 2.11e+45
J195928.37+404402.0 1959285+404403 299.8682269 40.7339116 0.056 0.029 1.33e+02 6.64e-05 7.52e-06 1.73e-04 1.13e-05 1.37e-04 2.40e-05 4.51e-04 2.45e-05 8.00e-04 nan 9.40e-03 1.82e-04 1.23e-02 2.27e-04 1.34e-01 1.73e-03 6.74e-01 8.07e-03 2.19e-03 2.20e-04 3.23e-03 2.77e-04 3.24e-03 2.56e-04 2.19e+00 3.00e-01 2.45e+00 7.84e-02 4.50e-01 9.22e-01 nan nan 5.62e-01 3.83e-02 3.89e-01 8.69e-02 3.64e-01 1.15e-01 2.61e-10 5.62e-12 0.66 0.98 3.84e-03 28.75 2.66e-04 2.55 66.17 3.96 7.92 21.12 -3.62e+00 8.76e+44
J200718.77-061426.7 2007186-061427 301.8282334 -6.2407717 nan 0.086 4.06e+02 1.07e-06 nan 1.76e-04 1.95e-06 3.48e-04 1.31e-05 2.58e-04 1.07e-05 4.44e-04 3.47e-05 3.19e-03 1.35e-04 4.27e-03 1.02e-04 3.85e-02 6.38e-04 1.40e-01 3.75e-03 1.22e-03 1.11e-04 1.83e-03 1.45e-04 2.33e-03 1.56e-04 1.85e+00 nan 3.25e+00 1.81e-02 3.80e+00 7.92e-01 4.99e+00 3.45e-01 nan nan nan nan nan nan 5.88e-11 4.34e-12 0.59 0.93 nan nan nan nan nan nan nan nan nan 4.90e+45
J201329.54-414734.8 2013295-414733 303.3731116 -41.7930207 nan 0.086 4.05e+02 nan nan nan nan nan nan nan nan nan nan 1.97e-03 4.34e-05 4.39e-03 8.48e-05 4.18e-02 6.54e-04 2.45e-01 4.51e-03 1.01e-03 8.07e-05 1.26e-03 9.94e-05 1.60e-03 1.12e-04 4.29e+00 1.93e-01 4.65e+00 2.45e-01 4.21e+00 4.04e-01 3.56e+00 7.08e-01 1.06e+00 1.50e-02 3.77e-01 1.48e-02 1.16e-01 1.24e-02 9.95e-11 4.83e-12 0.72 0.95 3.34e-03 34.20 9.10e-05 2.62 55.27 141.16 8.73 26.33 -4.04e+00 7.22e+45
J202104.35-223518.6 2021042-223521 305.2681632 -22.5885258 0.185 0.126 6.09e+02 2.61e-04 1.68e-06 4.79e-04 1.77e-06 8.35e-04 4.61e-06 7.34e-04 1.83e-05 8.74e-04 1.37e-05 5.48e-03 1.16e-04 6.85e-03 1.33e-04 2.89e-02 4.52e-04 1.06e-01 3.33e-03 1.59e-03 8.05e-05 2.12e-03 9.74e-05 3.40e-03 1.63e-04 6.17e-02 nan 8.22e-01 9.55e-02 nan nan nan nan nan nan nan nan nan nan 4.27e-11 1.06e-11 0.44 0.80 nan nan nan nan nan nan nan nan nan 4.61e+45
J202325.39+113134.6 2023254+113138 305.8558009 11.5262972 nan 0.037 1.67e+02 1.09e-04 1.80e-06 7.97e-05 1.32e-06 nan nan nan nan nan nan 1.03e-02 2.19e-04 2.82e-02 5.19e-04 2.89e-01 4.53e-03 1.21e+00 1.78e-02 3.35e-03 1.82e-04 3.93e-03 2.50e-04 5.24e-03 2.75e-04 2.60e+00 3.65e-01 2.52e+00 8.87e-02 2.94e+00 6.70e-01 3.45e-01 nan nan nan nan nan nan nan 4.30e-10 2.36e-12 0.83 0.99 nan nan nan nan nan nan nan nan nan 2.01e+45
J202327.65+060851.0 2023275+060853 305.8652401 6.1475234 nan 0.057 2.63e+02 1.37e-04 1.15e-05 2.54e-04 1.45e-05 3.92e-04 1.80e-05 5.80e-04 4.06e-05 7.36e-04 6.10e-06 4.65e-03 1.16e-04 5.78e-03 1.28e-04 2.46e-02 4.99e-04 6.44e-02 2.67e-03 2.77e-03 1.45e-04 3.41e-03 2.38e-04 4.02e-03 2.04e-04 1.20e+00 nan 8.93e-01 4.53e-02 1.46e+00 9.17e-01 3.78e-01 nan nan nan nan nan nan nan 3.36e-11 3.18e-12 0.61 0.91 nan nan nan nan nan nan nan nan nan 7.46e+44
J203208.97+323722.1 2032091+323722 308.0373772 32.6228137 nan 0.019 8.61e+01 7.97e-04 1.03e-05 9.92e-04 3.84e-05 6.60e-04 1.09e-05 9.65e-04 2.84e-05 1.31e-03 1.81e-05 3.51e-03 8.41e-05 7.45e-03 1.44e-04 1.22e-01 1.46e-03 5.15e-01 8.53e-03 1.96e-03 8.47e-05 1.92e-03 9.73e-05 2.27e-03 1.38e-04 1.12e+00 nan 9.25e-01 6.75e-02 nan nan 3.03e-01 nan nan nan nan nan nan nan 2.08e-10 1.14e-11 0.22 0.95 nan nan nan nan nan nan nan nan nan 2.39e+44
J205003.75-192620.7 2050038-192619 312.5156443 -19.4390907 0.027 0.036 1.63e+02 nan nan nan nan 2.40e-04 2.43e-06 nan nan 6.97e-04 8.99e-06 5.97e-03 1.27e-04 8.27e-03 1.60e-04 3.41e-02 5.33e-04 1.04e-01 2.98e-03 2.42e-03 2.54e-04 3.87e-03 5.06e-04 3.69e-03 2.92e-04 1.07e+00 nan 7.40e-01 1.62e-02 nan nan 2.38e+00 nan nan nan nan nan nan nan 5.00e-11 1.95e-12 0.78 0.96 nan nan nan nan nan nan nan nan nan 3.03e+44
J205202.35-570407.5 2052024-570408 313.0098181 -57.0687555 0.012 0.014 6.48e+01 nan nan nan nan nan nan nan nan nan nan 6.41e-02 1.30e-03 1.18e-01 2.18e-03 8.80e-01 1.30e-02 3.01e+00 3.05e-02 1.67e-02 1.58e-03 2.25e-02 1.88e-03 2.75e-02 1.47e-03 4.74e+00 3.95e-01 3.82e+00 1.41e-01 4.02e+00 4.76e-01 1.55e-01 nan 8.22e-01 5.73e-02 3.70e-01 4.91e-02 1.79e-01 2.37e-02 1.45e-09 1.20e-10 0.58 0.92 3.05e-03 34.37 2.11e-02 1.41 65.26 1.32 7.38 25.34 -3.34e+00 8.69e+44
J210002.91-281318.3 2100029-281320 315.0121507 -28.2217617 nan 0.103 4.90e+02 1.49e-04 4.12e-06 2.66e-04 1.49e-05 4.69e-04 6.05e-06 4.06e-04 2.99e-06 4.79e-04 4.85e-06 1.79e-03 3.95e-05 2.29e-03 4.86e-05 1.82e-02 3.68e-04 8.68e-02 2.40e-03 1.05e-03 7.57e-05 1.36e-03 9.91e-05 1.69e-03 1.17e-04 1.08e-01 nan 8.91e-01 2.48e-01 1.17e+00 nan 1.93e+00 nan nan nan nan nan nan nan 3.25e-11 5.38e-12 0.50 0.86 nan nan nan nan nan nan nan nan nan 2.48e+45
J210049.37-232710.3 2100495-232708 315.2057388 -23.4528799 nan 0.065 3.04e+02 1.67e-04 2.62e-06 3.29e-04 1.24e-05 4.69e-04 6.49e-06 5.25e-04 3.87e-06 7.04e-04 1.30e-05 2.07e-03 5.52e-05 2.54e-03 6.09e-05 1.28e-02 3.31e-04 4.65e-02 2.57e-03 1.62e-03 9.42e-05 2.04e-03 1.37e-04 2.38e-03 1.64e-04 3.44e-01 nan 6.13e-01 4.44e-02 7.83e-01 nan 2.72e+00 5.35e-01 nan nan nan nan nan nan 1.93e-11 3.86e-12 0.49 0.83 nan nan nan nan nan nan nan nan nan 5.98e+44
J210458.11+012936.5 2104581+012936 316.2421264 1.4934897 nan 0.067 3.13e+02 9.82e-05 4.25e-06 1.39e-04 3.07e-06 1.79e-04 9.25e-06 2.14e-04 4.14e-06 2.51e-04 7.87e-06 1.56e-03 4.45e-05 2.07e-03 5.14e-05 1.95e-02 4.31e-04 5.53e-02 2.24e-03 8.49e-04 9.93e-05 8.99e-04 1.37e-04 2.24e-03 nan 1.40e+00 nan 1.19e+00 5.86e-02 3.30e+00 4.27e-01 1.46e+00 nan nan nan nan nan nan nan 2.50e-11 2.69e-12 0.55 0.90 nan nan nan nan nan nan nan nan nan 1.12e+45
J210507.58-110456.8 2105075-110455 316.2816036 -11.0824559 nan 0.050 2.31e+02 7.33e-05 3.04e-06 1.45e-04 1.04e-05 2.00e-04 6.83e-06 3.27e-04 1.56e-05 4.98e-04 3.35e-05 8.73e-04 7.32e-05 1.02e-03 7.23e-05 nan nan nan nan nan nan nan nan nan nan 1.34e+00 nan 2.51e+00 2.12e-02 5.25e+00 2.02e+00 3.10e+00 nan nan nan nan nan nan nan 3.94e-12 1.72e-12 0.36 0.70 nan nan nan nan nan nan nan nan nan 1.26e+45
J211412.59+021040.8 2114126+021040 318.552479 2.1780256 0.013 0.015 6.77e+01 2.25e-04 1.10e-05 4.90e-04 7.22e-06 8.90e-04 6.73e-05 1.01e-03 6.79e-05 1.80e-03 1.21e-04 1.74e-02 3.36e-04 2.09e-02 3.66e-04 1.08e-01 1.39e-03 4.14e-01 8.02e-03 6.16e-03 5.22e-04 9.15e-03 6.49e-04 1.17e-02 6.68e-04 3.45e+00 3.63e-01 4.31e+00 1.68e-01 5.32e+00 1.29e+00 3.76e+00 6.22e-01 nan nan nan nan nan nan 1.49e-10 8.16e-12 0.68 0.95 1.08e-02 27.31 1.02e-03 1.94 75.99 4.42 7.93 18.26 -3.62e+00 2.27e+44
J211606.51+672143.7 2116065+672145 319.0271344 67.3621652 0.070 0.037 1.70e+02 nan nan 4.58e-05 8.87e-07 nan nan nan nan nan nan 7.79e-03 1.58e-04 1.03e-02 1.89e-04 5.36e-02 7.40e-04 1.57e-01 3.47e-03 4.09e-03 nan 3.85e-03 3.16e-04 7.36e-03 nan 8.31e-01 nan 1.21e+00 6.11e-02 1.58e+00 1.28e+00 1.58e+00 3.50e-01 nan nan nan nan nan nan 7.26e-11 1.96e-13 1.09 1.00 nan nan nan nan nan nan nan nan nan 4.98e+44
J212441.64-174445.8 2124416-174448 321.1735155 -17.7460795 0.112 0.089 4.19e+02 2.23e-03 2.67e-05 2.18e-03 2.81e-05 2.75e-03 2.03e-05 2.80e-03 6.44e-05 3.10e-03 5.71e-05 3.27e-02 6.92e-04 4.62e-02 8.51e-04 1.45e-01 2.00e-03 3.75e-01 7.59e-03 4.87e-03 1.88e-04 8.97e-03 3.06e-04 1.80e-02 4.31e-04 1.07e+00 nan 9.09e-01 7.61e-02 1.16e+00 4.18e-01 nan nan nan nan nan nan nan nan 2.33e-10 2.66e-12 0.17 0.99 nan nan nan nan nan nan nan nan nan 5.97e+45
J213210.02+175753.1 2132101+175756 323.0417514 17.9647511 nan 0.087 4.10e+02 5.17e-06 6.91e-07 nan nan nan nan nan nan 1.04e-04 1.42e-05 2.06e-03 4.37e-05 2.43e-03 4.92e-05 3.57e-02 5.92e-04 1.46e-01 2.82e-03 1.14e-03 8.71e-05 1.36e-03 1.21e-04 1.45e-03 1.23e-04 8.93e-01 nan 6.22e-01 4.06e-02 5.74e-01 2.12e-01 7.60e-02 nan nan nan nan nan nan nan 6.50e-11 1.46e-12 0.78 0.98 nan nan nan nan nan nan nan nan nan 2.06e+45
J214052.59+663208.1 2140528+663209 325.2191374 66.5356085 nan 0.103 4.93e+02 6.57e-06 1.08e-06 2.24e-05 6.59e-07 6.09e-05 5.22e-06 9.49e-05 5.33e-06 1.77e-04 5.37e-06 1.24e-03 2.87e-05 1.75e-03 4.02e-05 1.87e-04 nan 9.89e-03 6.56e-04 6.92e-04 7.07e-05 1.35e-03 1.32e-04 1.39e-03 1.42e-04 7.97e-01 1.55e-01 1.42e+00 7.58e-02 5.05e+00 5.17e-01 5.13e+00 5.57e-01 nan nan nan nan nan nan 1.01e-11 3.51e-13 0.74 0.97 4.67e-02 20.00 3.60e-04 1.11 117.53 5.29 8.43 5.00 -3.89e+00 2.37e+45
J214235.89+061048.5 2142358+061050 325.6495629 6.1801564 nan 0.099 4.69e+02 4.02e-05 nan nan nan nan nan nan nan nan nan 2.47e-03 5.23e-05 4.23e-03 8.57e-05 1.91e-02 3.52e-04 7.11e-02 1.83e-03 9.26e-04 6.99e-05 1.26e-03 9.40e-05 1.56e-03 9.74e-05 7.22e-01 nan 6.82e-01 8.33e-02 3.30e+00 1.49e+00 3.05e-02 nan nan nan nan nan nan nan 3.61e-11 4.17e-12 0.60 0.90 nan nan nan nan nan nan nan nan nan 2.59e+45
J214453.62-050650.3 2144537-050649 326.2234493 -5.1139938 nan 0.035 1.61e+02 9.77e-04 1.53e-05 1.29e-03 1.66e-05 1.55e-03 4.71e-05 2.05e-03 6.60e-05 2.57e-03 6.39e-05 6.41e-03 1.36e-04 7.70e-03 1.56e-04 3.49e-02 5.78e-04 1.44e-01 3.19e-03 4.48e-03 2.68e-04 5.58e-03 3.91e-04 5.74e-03 2.70e-04 1.02e+00 nan 7.73e-01 6.29e-02 1.92e-01 nan 2.73e+00 nan nan nan nan nan nan nan 6.28e-11 1.54e-11 0.45 0.80 nan nan nan nan nan nan nan nan nan 3.86e+44
J214508.27+473305.9 2145081+473305 326.2844952 47.5516616 nan 0.044 2.00e+02 7.28e-06 6.97e-07 2.46e-05 9.07e-07 nan nan nan nan nan nan 1.50e-02 3.17e-04 3.19e-02 5.88e-04 7.99e-02 1.18e-03 9.14e-01 1.18e-02 2.21e-03 1.12e-04 5.53e-03 2.75e-04 1.14e-02 3.69e-04 7.58e+00 5.67e-01 1.40e+01 6.05e-01 2.20e+01 2.09e+00 2.49e+01 3.37e+00 nan nan nan nan nan nan 2.45e-10 3.50e-16 1.80 1.00 1.24e-01 22.45 8.80e-04 2.17 89.10 25.04 8.18 14.03 -3.75e+00 4.21e+45
J214632.24-363452.9 2146323-363453 326.6343512 -36.5813731 nan 0.120 5.77e+02 nan nan nan nan nan nan nan nan nan nan 1.88e-03 4.15e-05 3.23e-03 6.25e-05 2.43e-02 4.02e-04 9.45e-02 2.35e-03 1.10e-03 6.28e-05 1.50e-03 9.24e-05 1.82e-03 1.07e-04 1.97e-01 nan 6.50e-01 8.63e-02 1.39e+00 2.43e-01 5.09e-01 nan nan nan nan nan nan nan 4.01e-11 8.42e-12 0.46 0.83 nan nan nan nan nan nan nan nan nan 3.44e+45
J221442.01-384822.8 2214420-384825 333.6750623 -38.8063487 0.040 0.037 1.69e+02 nan nan nan nan nan nan nan nan nan nan 5.63e-02 1.14e-03 8.32e-02 1.53e-03 2.21e-01 2.85e-03 4.34e-01 7.19e-03 7.72e-03 3.70e-04 1.24e-02 6.53e-04 2.19e-02 5.84e-04 8.22e-01 nan 6.57e-01 4.50e-02 1.74e+00 9.49e-01 3.19e+00 7.73e-01 nan nan nan nan nan nan 3.20e-10 3.47e-11 0.14 0.90 nan nan nan nan nan nan nan nan nan 1.39e+45
J221635.81-403612.2 2216360-403612 334.1492184 -40.6034074 nan 0.052 2.38e+02 nan nan nan nan nan nan nan nan nan nan 1.92e-03 4.42e-05 3.42e-03 7.25e-05 2.98e-02 4.94e-04 1.02e-01 2.82e-03 1.42e-03 9.43e-05 1.72e-03 1.60e-04 1.73e-03 1.07e-04 7.79e-01 nan 5.00e-01 6.27e-02 7.99e-01 8.40e-02 3.97e-01 nan nan nan nan nan nan nan 5.04e-11 6.05e-12 0.59 0.89 nan nan nan nan nan nan nan nan nan 5.65e+44
J222542.39+652015.9 2225428+652017 336.4266265 65.337772 nan 0.069 3.23e+02 6.53e-05 8.43e-07 1.58e-04 3.94e-06 3.83e-04 3.53e-06 5.35e-04 8.87e-06 7.55e-04 1.53e-05 1.28e-02 2.71e-04 1.88e-02 3.29e-04 7.08e-02 1.04e-03 2.66e-01 4.90e-03 1.86e-03 1.11e-04 3.16e-03 1.83e-04 6.05e-03 2.12e-04 1.24e+00 nan 1.17e+00 3.56e-02 4.65e-01 nan nan nan nan nan nan nan nan nan 1.12e-10 7.56e-13 0.95 0.99 nan nan nan nan nan nan nan nan nan 2.42e+45
J223125.49-190204.0 2231254-190206 337.8562141 -19.0344487 0.025 0.022 9.91e+01 4.10e-04 5.29e-06 9.25e-04 4.85e-05 1.57e-03 4.92e-05 2.48e-03 1.89e-04 3.27e-03 8.74e-05 2.41e-02 4.88e-04 2.86e-02 5.53e-04 2.19e-01 2.83e-03 5.68e-01 1.20e-02 8.74e-03 5.47e-04 1.22e-02 9.08e-04 1.44e-02 6.77e-04 5.52e+00 2.54e-01 7.42e+00 2.37e-01 1.09e+01 9.24e-01 8.94e+00 1.45e+00 3.27e+00 4.89e-02 nan nan nan nan 2.43e-10 9.74e-12 0.77 0.96 2.93e-02 25.48 1.53e-03 1.97 80.88 9.67 7.99 18.77 -3.65e+00 8.16e+44
J223638.42-490923.3 2236386-490923 339.1601189 -49.1564926 nan 0.059 2.73e+02 nan nan nan nan nan nan nan nan nan nan 2.66e-03 5.63e-05 3.45e-03 6.68e-05 3.27e-02 5.72e-04 1.22e-01 3.48e-03 1.02e-03 1.34e-04 1.14e-03 1.82e-04 1.54e-03 1.52e-04 1.61e+00 nan 1.12e+00 1.18e-01 2.37e+00 3.47e-01 4.87e-01 nan nan nan nan nan nan nan 5.56e-11 4.96e-12 0.64 0.92 nan nan nan nan nan nan nan nan nan 1.00e+45
J223858.46+645533.8 2238584+645535 339.7436005 64.9260758 nan 0.054 2.47e+02 9.20e-06 3.13e-07 3.85e-05 1.70e-06 8.71e-05 4.17e-06 1.36e-04 4.87e-06 2.38e-04 7.24e-06 2.16e-03 6.75e-05 2.52e-03 7.20e-05 1.72e-02 5.23e-04 4.93e-02 2.59e-03 7.84e-04 7.79e-05 1.38e-03 1.42e-04 1.70e-03 1.22e-04 2.82e-01 nan 6.48e-01 5.29e-02 3.22e-01 2.63e-01 5.00e-01 nan nan nan nan nan nan nan 2.18e-11 4.80e-14 0.98 1.00 nan nan nan nan nan nan nan nan nan 4.43e+44
J224145.39+080235.7 2241452+080236 340.4391551 8.0432661 nan 0.044 2.00e+02 2.31e-04 5.11e-06 4.37e-04 2.41e-05 6.86e-04 2.27e-05 8.86e-04 9.79e-06 1.22e-03 1.34e-05 9.33e-03 1.98e-04 1.10e-02 2.12e-04 4.43e-02 6.93e-04 1.11e-01 3.18e-03 3.83e-03 2.54e-04 5.07e-03 4.01e-04 6.44e-03 3.02e-04 1.05e+00 nan 1.07e+00 8.39e-02 3.16e+00 7.60e-04 nan nan nan nan nan nan nan nan 5.53e-11 7.01e-12 0.53 0.89 nan nan nan nan nan nan nan nan nan 6.05e+44
J224155.95+201541.4 2241559+201542 340.4831501 20.2615001 0.024 0.026 1.19e+02 3.59e-02 nan 2.59e-02 nan 1.98e-02 nan 2.00e-03 3.68e-05 2.77e-03 9.70e-05 9.13e-03 1.85e-04 1.21e-02 2.33e-04 1.17e-01 1.61e-03 6.52e-01 1.56e-02 7.63e-03 2.67e-04 6.87e-03 4.62e-04 6.41e-03 3.25e-04 1.86e+00 3.33e-01 1.73e+00 6.04e-02 2.06e+00 1.97e-01 2.30e+00 nan nan nan nan nan nan nan 1.97e-10 2.87e-11 0.52 0.87 nan nan nan nan nan nan nan nan nan 5.66e+44
J224226.68+011142.9 2242267+011143 340.6112011 1.1952561 nan 0.070 3.25e+02 1.76e-04 1.79e-06 2.62e-04 2.17e-06 nan nan nan nan nan nan 9.84e-03 2.18e-04 1.29e-02 2.50e-04 7.73e-02 1.07e-03 2.31e-01 4.67e-03 2.16e-03 1.69e-04 3.69e-03 2.89e-04 5.94e-03 2.63e-04 2.42e+00 1.65e-01 3.27e+00 9.40e-02 4.21e+00 4.20e-01 1.61e+00 nan nan nan nan nan nan nan 1.01e-10 5.42e-12 0.65 0.95 7.78e-03 27.74 6.80e-04 1.97 74.43 3.67 7.96 17.92 -3.64e+00 3.71e+45
J224239.65-260012.1 2242397-260013 340.6652194 -26.0033783 nan 0.062 2.89e+02 1.83e-04 1.15e-05 1.81e-04 2.67e-06 2.18e-04 8.83e-06 2.00e-04 6.44e-06 2.42e-04 1.67e-05 1.18e-03 4.58e-05 1.92e-03 6.53e-05 1.89e-02 6.25e-04 7.27e-02 3.55e-03 1.53e-03 nan 4.82e-04 9.71e-05 9.43e-04 1.16e-04 9.08e-01 nan 1.01e+00 9.48e-02 1.75e-01 nan nan nan nan nan nan nan nan nan 2.89e-11 3.16e-12 0.55 0.90 nan nan nan nan nan nan nan nan nan 7.80e+44
J225152.55+071350.6 2251526+071350 342.9689844 7.2307494 nan 0.051 2.34e+02 2.46e-04 1.59e-06 3.56e-04 9.18e-06 5.16e-04 1.85e-05 5.49e-04 5.66e-05 5.31e-04 1.13e-05 2.45e-03 6.54e-05 3.25e-03 8.68e-05 1.95e-02 5.02e-04 1.08e-01 4.36e-03 1.47e-03 1.17e-04 1.98e-03 2.04e-04 2.16e-03 1.59e-04 5.17e-01 nan 6.35e-01 3.86e-02 7.76e-01 nan nan nan nan nan nan nan nan nan 3.84e-11 4.53e-12 0.59 0.89 nan nan nan nan nan nan nan nan nan 4.78e+44
J225332.95-002442.8 2253329-002441 343.3872957 -0.4119058 0.058 0.056 2.57e+02 2.19e-05 1.15e-06 7.50e-05 2.00e-06 nan nan nan nan nan nan 6.19e-03 1.37e-04 1.08e-02 2.08e-04 1.10e-01 1.31e-03 6.16e-01 1.25e-02 2.32e-03 1.43e-04 3.76e-03 2.84e-04 4.11e-03 1.86e-04 3.77e+00 3.19e-01 5.04e+00 1.83e-01 5.97e+00 9.44e-01 3.07e+00 nan nan nan nan nan nan nan 1.35e-10 5.06e-13 1.05 1.00 1.02e-02 28.35 4.72e-04 2.24 69.93 26.98 8.28 22.95 -3.81e+00 3.38e+45
J225712.09+212506.2 2257121+212507 344.3004094 21.4184093 nan 0.091 4.28e+02 1.13e-03 5.22e-06 1.25e-03 1.15e-05 1.76e-03 1.30e-05 1.59e-03 3.07e-05 1.91e-03 1.59e-05 1.10e-02 2.32e-04 1.30e-02 2.40e-04 3.61e-02 5.98e-04 9.36e-02 2.67e-03 2.74e-03 9.84e-05 4.19e-03 1.47e-04 6.72e-03 1.92e-04 8.66e-01 nan 5.09e-01 3.37e-02 1.53e+00 4.47e-01 nan nan nan nan nan nan nan nan 5.35e-11 6.34e-12 0.07 0.89 nan nan nan nan nan nan nan nan nan 2.03e+45
J230041.82+190312.9 2300417+190310 345.1742748 19.0535909 nan 0.047 2.16e+02 1.15e-04 4.55e-06 1.93e-04 2.49e-06 2.46e-04 1.20e-05 2.18e-04 5.82e-06 4.37e-04 2.34e-05 1.51e-03 3.49e-05 2.30e-03 4.88e-05 1.95e-02 3.42e-04 8.80e-02 2.84e-03 1.21e-03 9.15e-05 1.67e-03 1.51e-04 1.36e-03 1.06e-04 6.06e-01 nan 6.15e-01 2.16e-02 1.22e+00 nan 1.73e+00 nan nan nan nan nan nan nan 2.97e-11 3.79e-12 0.53 0.89 nan nan nan nan nan nan nan nan nan 3.94e+44
J230049.94+171928.8 2300499+171930 345.2080835 17.3246913 nan 0.096 4.57e+02 2.25e-04 1.37e-05 3.20e-04 5.31e-06 4.29e-04 1.22e-05 4.09e-04 8.29e-06 5.43e-04 3.25e-05 5.62e-03 1.14e-04 7.06e-03 1.30e-04 2.94e-02 4.60e-04 8.01e-02 2.58e-03 1.48e-03 6.81e-05 2.29e-03 1.20e-04 3.69e-03 1.29e-04 nan nan 6.44e-01 2.06e-02 6.80e-01 nan nan nan nan nan nan nan nan nan 4.10e-11 3.44e-12 0.48 0.92 nan nan nan nan nan nan nan nan nan 2.03e+45
J230341.23+010236.9 2303413+010239 345.9218028 1.0435878 0.042 0.038 1.71e+02 1.74e-04 1.76e-06 nan nan nan nan 6.55e-04 7.24e-06 nan nan 8.03e-03 1.70e-04 1.16e-02 2.13e-04 4.63e-02 7.67e-04 2.45e-01 4.97e-03 5.81e-03 2.73e-04 7.70e-03 3.55e-04 8.41e-03 3.33e-04 2.16e+00 5.17e-01 2.58e+00 2.31e-01 1.45e+00 1.32e+00 1.74e+00 nan nan nan nan nan nan nan 7.99e-11 4.64e-12 0.63 0.95 nan nan nan nan nan nan nan nan nan 7.12e+44
J230443.48-084108.6 2304435-084107 346.1811728 -8.6857273 0.047 0.028 1.29e+02 1.86e-03 2.74e-05 4.30e-03 5.51e-04 3.70e-03 6.81e-05 4.60e-03 7.59e-04 4.82e-03 1.55e-04 6.94e-02 1.47e-03 8.58e-02 1.58e-03 1.22e-01 1.80e-03 2.53e-01 5.83e-03 8.84e-03 3.18e-04 1.23e-02 4.18e-04 1.66e-02 5.35e-04 1.90e-01 nan 6.47e-01 1.19e-01 1.01e+00 5.61e+00 nan nan 2.82e-01 1.36e-02 nan nan nan nan 2.32e-10 5.02e-12 0.34 0.98 nan nan nan nan nan nan nan nan nan 5.52e+44
J230651.61-143804.3 2306516-143802 346.7150479 -14.634545 nan 0.097 4.63e+02 9.45e-05 3.05e-06 nan nan nan nan nan nan nan nan 5.27e-03 1.17e-04 8.49e-03 1.64e-04 3.29e-02 6.67e-04 9.20e-02 3.22e-03 1.29e-03 9.15e-05 1.65e-03 1.14e-04 2.57e-03 1.28e-04 6.66e-01 nan 6.68e-01 5.33e-02 5.42e-01 9.76e-02 1.95e+00 nan nan nan nan nan nan nan 5.04e-11 3.01e-12 0.71 0.94 nan nan nan nan nan nan nan nan nan 2.35e+45
J230833.95+052129.6 2308340+052132 347.141486 5.3582454 0.173 0.145 7.10e+02 nan nan nan nan 9.15e-06 1.12e-06 nan nan 5.75e-05 1.29e-05 3.69e-02 7.48e-04 6.15e-02 1.13e-03 1.70e-01 2.35e-03 4.37e-01 8.85e-03 2.38e-03 1.18e-04 5.62e-03 2.17e-04 1.47e-02 3.92e-04 1.28e+00 nan 1.18e+00 5.12e-02 1.51e+00 1.03e+00 1.18e-02 nan nan nan nan nan nan nan 3.69e-10 3.40e-24 2.53 1.00 nan nan nan nan nan nan nan nan nan 2.59e+46
J231531.40-465557.3 2315315-465559 348.8808653 -46.9325851 nan 0.155 7.61e+02 nan nan nan nan nan nan nan nan nan nan 1.40e-03 3.08e-05 1.77e-03 3.76e-05 1.39e-02 2.94e-04 5.16e-02 1.90e-03 5.60e-04 5.42e-05 9.16e-04 7.42e-05 1.36e-03 1.04e-04 5.81e-01 nan 8.41e-01 7.51e-02 1.58e+00 1.29e-01 1.20e+00 2.71e-01 4.83e-01 1.77e-02 1.95e-01 5.06e-02 nan nan 2.30e-11 5.74e-12 0.40 0.80 2.58e-03 26.50 8.73e-05 2.17 75.47 2.18 8.16 20.20 -3.74e+00 5.49e+45
J232514.12-315306.0 2325142-315304 351.3088564 -31.8850151 0.041 0.057 2.63e+02 3.62e-03 nan 5.18e-03 nan 6.61e-04 1.34e-05 5.79e-03 nan 5.87e-03 nan 5.52e-03 1.22e-04 6.81e-03 1.32e-04 5.53e-02 8.66e-04 2.31e-01 4.90e-03 2.88e-03 2.07e-04 4.03e-03 3.08e-04 4.91e-03 2.58e-04 2.34e+00 6.77e-02 2.58e+00 1.07e-01 3.18e+00 8.77e-01 nan nan 7.81e-01 1.80e-02 2.90e-01 1.79e-02 9.02e-02 1.45e-02 9.99e-11 8.48e-12 0.65 0.92 4.25e-03 28.63 2.46e-04 2.25 69.45 9.55 8.21 23.26 -3.77e+00 1.94e+45
J232549.41+283421.2 2325494+283419 351.4558851 28.5725812 nan 0.075 3.51e+02 1.51e-04 1.26e-07 2.81e-04 2.85e-06 3.96e-04 8.75e-06 4.77e-04 1.14e-05 5.47e-04 1.36e-05 3.06e-03 6.20e-05 5.47e-03 1.01e-04 4.54e-02 6.70e-04 2.24e-01 5.36e-03 1.42e-03 8.65e-05 1.81e-03 1.23e-04 2.47e-03 1.16e-04 1.48e+00 nan 1.15e+00 4.22e-02 1.88e+00 1.41e+00 6.04e-01 nan nan nan nan nan nan nan 8.68e-11 3.61e-12 0.73 0.96 nan nan nan nan nan nan nan nan nan 2.24e+45
J232756.70+084644.2 2327567+084643 351.9862628 8.7789664 0.029 0.021 9.42e+01 1.57e-03 2.16e-05 2.12e-02 nan 2.47e-02 nan 2.60e-02 nan 3.65e-03 4.71e-05 6.05e-02 1.17e-03 9.77e-02 1.71e-03 4.45e-01 5.33e-03 1.45e+00 2.80e-02 8.43e-03 5.98e-04 1.29e-02 1.01e-03 2.51e-02 8.57e-04 4.64e+00 3.82e-01 5.39e+00 1.72e-01 8.73e+00 4.95e-01 5.26e+00 1.56e+00 1.91e+00 1.14e-01 9.12e-01 5.10e-02 3.88e-01 2.07e-02 5.98e-10 2.20e-11 0.27 0.96 1.74e-02 26.56 1.18e-02 1.48 83.72 1.40 7.47 19.52 -3.38e+00 1.08e+45
J232926.64+273354.1 2329266+273355 352.3610187 27.5650313 nan 0.083 3.91e+02 7.83e-05 3.17e-06 1.94e-04 1.32e-05 2.80e-04 1.73e-05 2.99e-04 7.99e-06 4.07e-04 2.21e-05 3.17e-03 7.01e-05 4.79e-03 9.71e-05 1.50e-02 3.18e-04 6.27e-02 1.91e-03 1.87e-03 9.63e-05 2.43e-03 1.39e-04 3.01e-03 1.44e-04 6.90e-01 nan 6.08e-01 4.40e-02 nan nan 7.29e-01 nan nan nan nan nan nan nan 2.84e-11 2.35e-12 0.67 0.92 nan nan nan nan nan nan nan nan nan 1.19e+45
J233901.29+362108.4 2339014+362109 354.7553823 36.3523368 nan 0.045 2.08e+02 2.16e-04 1.97e-05 4.05e-04 6.00e-05 3.76e-04 1.07e-05 5.16e-04 2.76e-05 8.17e-04 3.76e-05 5.06e-03 1.26e-04 5.90e-03 1.25e-04 7.20e-02 1.06e-03 5.41e-01 1.05e-02 2.56e-03 1.39e-04 3.88e-03 2.28e-04 4.79e-03 1.85e-04 6.70e+00 3.15e-01 6.87e+00 2.81e-01 5.96e+00 3.19e-01 5.44e+00 5.46e-01 2.01e+00 2.42e-02 7.29e-01 2.05e-02 nan nan 1.58e-10 9.83e-12 0.61 0.94 6.71e-03 32.42 1.15e-04 2.69 57.61 241.34 8.76 25.12 -4.06e+00 2.79e+45
J234339.72+024503.8 2343397+024503 355.9155336 2.7510732 nan 0.115 5.54e+02 2.53e-04 3.96e-06 3.15e-04 3.78e-06 5.04e-04 5.11e-06 7.26e-04 1.61e-05 6.58e-04 1.51e-05 5.00e-03 1.11e-04 6.99e-03 1.35e-04 4.70e-02 7.36e-04 2.88e-01 7.16e-03 1.36e-03 7.99e-05 1.95e-03 1.30e-04 2.77e-03 1.20e-04 2.50e+00 7.97e-01 2.13e+00 1.66e-01 6.56e-01 nan nan nan nan nan nan nan nan nan 9.52e-11 7.97e-12 0.58 0.92 nan nan nan nan nan nan nan nan nan 9.36e+45
J235225.92+244016.7 2352257+244016 358.1080341 24.6713218 nan 0.187 9.38e+02 5.58e-05 2.77e-06 1.19e-04 8.58e-06 1.30e-04 3.96e-06 1.57e-04 3.18e-06 2.15e-04 2.37e-06 7.71e-03 1.56e-04 1.24e-02 2.39e-04 2.84e-02 4.71e-04 9.13e-02 2.19e-03 6.20e-04 6.11e-05 1.55e-03 1.08e-04 3.73e-03 1.37e-04 9.65e-01 nan 9.98e-01 2.27e-01 2.61e+00 5.22e-01 1.46e+00 nan nan nan nan nan nan nan 6.30e-11 8.78e-13 0.34 0.99 nan nan nan nan nan nan nan nan nan 1.46e+46
J235713.29+193117.3 2357133+193115 359.3053824 19.5214828 nan 0.057 2.64e+02 nan nan 6.00e-05 2.05e-06 8.35e-05 nan nan nan nan nan 3.48e-03 7.04e-05 6.64e-03 1.28e-04 6.47e-02 9.54e-04 2.86e-01 5.79e-03 1.72e-03 9.82e-05 2.05e-03 1.29e-04 2.21e-03 1.26e-04 6.91e-01 nan 8.52e-01 7.44e-02 2.81e-01 nan nan nan nan nan nan nan nan nan 1.17e-10 2.64e-12 0.78 0.98 nan nan nan nan nan nan nan nan nan 1.39e+45
